A PCA approach to stellar effective temperatures

The derivation of the effective temperature of a star is a critical first step in a detailed spectroscopic analysis. Spectroscopic methods suffer from systematic errors related to model simplifications. Photometric methods may be more robust, but are exposed to the distortions caused by interstellar reddening. Direct methods are difficult to apply, since fundamental data of high accuracy are hard to obtain. We explore a new approach in which the spectrum is used to characterize a star's effective temperature based on a calibration established by a small set of standard stars. We perform principal component analysis on homogeneous libraries of stellar spectra, then calibrate a relationship between the principal components and the effective temperature using a set of stars with reliable effective temperatures. We find that our procedure gives excellent consistency when spectra from a homogeneous set of observations are used. Systematic offsets may appear when combining observations from different sources. Using as reference the spectra of stars with high-quality spectroscopic temperatures in the Elodie library, we define a temperature scale for FG-type disk dwarfs with an internal consistency of about 50 K, in excellent agreement with temperatures from direct determinations, but distinct from widely used scales based on the infrared flux method.

==> table2.dat <==
  00001.fits     HD000245 5433. 3   3.50 1   -0.76 3 5739.
  00003.fits     HD000400 6146. 4   4.09 1   -0.28 4 6073.
  00004.fits     HD000693 6156. 4   4.13 1   -0.42 3 6123.
  00010.fits     HD003268 6130. 3   4.01 1   -0.24 2 6146.
  00012.fits     HD003567 5991. 4   3.96 1   -1.25 4 5977.
  00013.fits     HD003628 5701. 4   4.06 1   -0.19 2 5768.
  00020.fits     HD004614 5890. 4   4.40 1   -0.28 4 5909.
  00028.fits     HD006582 5313. 4   4.40 1   -0.83 4 5356.
  00029.fits     HD006582 5313. 4   4.40 1   -0.83 4 5334.
  00032.fits     HD006920 5808. 3   3.47 1   -0.11 3 5903.
  00034.fits     HD009562 5821. 4   3.98 1    0.15 4 5855.
  00038.fits     HD010145 5673. 2   4.40 1   -0.01 2 5656.
  00039.fits     HD010307 5862. 4   4.27 1    0.00 4 5871.
  00044.fits     HD012235 6061. 2   4.29 1    0.24 2 6004.
  00045.fits     HD012235 6061. 2   4.29 1    0.24 2 5995.
  00048.fits     HD013612 6097. 1   4.15 1   -0.11 1 6077.
  00049.fits     HD013612 6097. 1   4.15 1   -0.11 1 6077.
  00050.fits     HD013783 5451. 4   4.14 1   -0.67 3 5513.
  00051.fits     HD013974 5597. 4   3.92 1   -0.41 3 5658.
  00052.fits     HD013974 5597. 4   3.92 1   -0.41 3 5684.
  00055.fits     HD014214 5950. 1   4.16 1    0.01 2 6060.
  00056.fits     HD014214 5950. 1   4.16 1    0.01 2 6060.
  00057.fits     HD014214 5950. 1   4.16 1    0.01 2 6054.
  00058.fits     HD014214 6100. 1   4.16 1    0.01 2 6038.
  00059.fits     HD014374 5449. 2   4.30 1   -0.09 2 5448.
  00070.fits     HD016765 6398. 0   4.06 1   -0.14 0 6204.
  00071.fits     HD016765 6400. 0   4.14 1   -0.13 0 6218.
  00075.fits     HD018768 5733. 3   3.81 1   -0.53 3 5812.
  00076.fits     HD018995 6970. 0   4.38 1   -0.05 0 6757.
  00077.fits     HD019019 6063. 2   4.00 1   -0.17 2 6041.
  00078.fits     HD019304 6860. 0   3.88 1   -0.90 0 6282.
  00079.fits     HD019308 5844. 2   4.30 1    0.08 2 5810.
  00080.fits     HD019373 5955. 4   4.12 1    0.04 3 5958.
  00081.fits     HD019445 5963. 3   4.37 1   -2.01 3 5925.
  00083.fits     HD019648 6666. 0   4.31 1    0.00 0 6400.
  00084.fits     HD019994 6094. 4   4.07 1    0.16 4 6098.
  00085.fits     HD019994 6094. 4   4.07 1    0.16 4 6084.
  00086.fits     HD020039 5372. 0   4.36 1   -0.42 0 5298.
  00089.fits     HD020512 5193. 3   3.59 1   -0.20 2 5377.
  00091.fits     HD022211 5763. 0   4.09 1   -0.30 0 6069.
  00092.fits     HD022484 5989. 4   4.10 1   -0.07 4 5961.
  00093.fits     HD022484 5989. 4   4.10 1   -0.07 4 5968.
  00095.fits     HD022556 6155. 1   4.20 1   -0.17 2 5958.
  00096.fits     HD022879 5841. 4   4.27 1   -0.84 4 5802.
  00106.fits     HD024040 5579. 0   4.10 1    0.10 0 5808.
  00107.fits     HD024053 5723. 2   4.40 1    0.04 2 5731.
  00110.fits     HD024552 5803. 0   4.33 1   -0.05 0 5862.
  00112.fits     HD025457 6204. 2   4.30 1   -0.03 2 6183.
  00114.fits     HD025621 6243. 2   3.93 1    0.01 2 6245.
  00115.fits     HD025621 6243. 2   3.93 1    0.01 2 6248.
  00116.fits     HD025621 6243. 2   3.93 1    0.01 2 6228.
  00118.fits     HD026462 6809. 0   4.10 1    0.06 0 6873.
  00119.fits     HD026462 6809. 0   4.10 1    0.06 0 6871.
  00124.fits     HD028005 5900. 2   4.20 1    0.26 2 5757.
  00125.fits     HD012235 6061. 2   4.29 1    0.24 2 5976.
  00136.fits     HD030562 5860. 4   4.03 1    0.17 4 5914.
  00137.fits     HD030562 5860. 4   4.03 1    0.17 4 5907.
  00141.fits     HD033256 6240. 1   3.97 1   -0.33 3 6292.
  00142.fits     HD033256 6240. 1   3.97 1   -0.33 3 6303.
  00143.fits     HD033313 6455. 0   4.27 1   -0.20 0 6168.
  00144.fits     HD033608 6503. 2   4.06 1    0.22 2 6469.
  00145.fits     HD033608 6503. 2   4.06 1    0.22 2 6473.
  00170.fits     HD038769 6942. 0   3.70 1   -2.10 0 6684.
  00171.fits     HD038858 5730. 4   4.30 1   -0.23 2 5691.
  00176.fits     HD039587 5918. 4   4.36 1   -0.03 4 5925.
  00177.fits     HD039833 5767. 1   4.06 1    0.04 2 5819.
  00186.fits     HD040512 6541. 0   4.39 1    0.00 0 6535.
  00188.fits     HD040616 5881. 2   4.00 1   -0.22 2 5716.
  00189.fits     HD040616 5881. 2   4.00 1   -0.22 2 5782.
  00197.fits     HD041661 6200. 1   4.22 1    0.00 0 6472.
  00198.fits     HD041712 6737. 0   4.13 1    0.03 0 6488.
  00199.fits     HD041770 6800. 1   3.77 1    0.52 0 6839.
  00202.fits     HD042548 6400. 1   3.99 1   -0.17 0 6548.
  00203.fits     HD042618 5726. 3   4.58 1   -0.16 2 5721.
  00204.fits     HD043318 6212. 3   4.08 1   -0.18 2 6169.
  00205.fits     HD043318 6212. 3   4.08 1   -0.18 2 6173.
  00206.fits     HD043338 6625. 2   3.71 1    0.04 0 6842.
  00207.fits     HD043358 6300. 1   4.27 1   -0.03 0 6368.
  00208.fits     HD043587 5870. 4   4.10 1   -0.09 2 5880.
  00209.fits     HD043587 5870. 4   4.10 1   -0.09 2 5879.
  00210.fits     HD043587 5870. 4   4.10 1   -0.09 2 5886.
  00211.fits     HD043587 5870. 4   4.10 1   -0.09 2 5921.
  00212.fits     HD043823 6300. 1   3.52 1    0.00 0 6399.
  00213.fits     HD043856 6122. 2   4.10 1   -0.19 2 6112.
  00215.fits     HD044195 6900. 1   3.94 1    0.00 0 7042.
  00221.fits     HD044966 6400. 1   4.26 1   -0.06 0 6327.
  00224.fits     HD045067 5998. 4   4.03 1   -0.09 3 5992.
  00225.fits     HD045067 5998. 4   4.03 1   -0.09 3 5989.
  00228.fits     HD045282 5273. 4   3.15 1   -1.46 4 5279.
  00229.fits     HD045431 6800. 1   3.52 1    0.00 0 6813.
  00230.fits     HD045600 6500. 1   4.33 1    0.00 0 6351.
  00233.fits     HD045759 6200. 1   4.23 1    0.00 0 6081.
  00237.fits     HD046090 5700. 1   4.39 0    0.00 0 5588.
  00255.fits     HD046558 6650. 1   4.09 1   -0.15 0 6774.
  00258.fits     HD047309 5791. 1   4.14 1    0.00 0 5752.
  00263.fits     HD048568 6500. 1   4.28 1    0.00 0 6623.
  00281.fits     HD049932 6100. 1   4.09 1   -0.19 0 6266.
  00282.fits     HD049933 6515. 4   4.27 1   -0.49 3 6483.
  00283.fits     HD050039 6250. 1   4.08 1    0.00 0 6316.
  00285.fits     HD050522 5082. 3   3.12 1    0.05 1 5491.
  00286.fits     HD050554 6026. 3   4.55 1   -0.01 2 6010.
  00287.fits     HD051530 6051. 3   3.94 1   -0.47 3 6041.
  00292.fits     HD057749 6849. 0   4.24 1   -0.01 0 6838.
  00293.fits     HD057749 6849. 0   4.24 1   -0.01 0 6827.
  00294.fits     HD058946 6921. 2   4.07 1   -0.07 0 6936.
  00295.fits     HD059688 5702. 0   4.18 1   -0.07 0 5854.
  00298.fits     HD060803 5895. 0   3.79 0    0.00 0 5887.
  00299.fits     HD060803 5895. 0   3.79 0    0.00 0 5887.
  00301.fits     HD061421 6562. 4   4.08 1   -0.02 4 6522.
  00302.fits     HD061421 6562. 4   4.08 1   -0.02 4 6520.
  00303.fits     HD061421 6562. 4   4.08 1   -0.02 4 6531.
  00304.fits     HD061421 6562. 4   4.08 1   -0.02 4 6530.
  00305.fits     HD061421 6562. 4   4.08 1   -0.02 4 6538.
  00306.fits     HD061421 6562. 4   4.08 1   -0.02 4 6531.
  00307.fits     HD061421 6562. 4   4.08 1   -0.02 4 6530.
  00308.fits     HD062161 6545. 0   4.44 1    0.00 0 6407.
  00309.fits     HD062323 6130. 1   4.40 1    0.00 1 6113.
  00313.fits     HD063108 6714. 0   4.08 1    0.00 0 6595.
  00315.fits     HD064021 6916. 0   4.07 1   -0.06 0 6748.
  00317.fits     HD064090 5415. 4   4.50 1   -1.69 3 5457.
  00318.fits     HD064235 6775. 0   4.05 1   -0.10 0 6611.
  00319.fits     HD064235 6775. 0   4.05 1   -0.10 0 6618.
  00320.fits     HD064606 5182. 4   4.28 1   -0.91 4 5247.
  00323.fits     HD064685 6995. 0   4.36 1    0.00 0 6810.
  00324.fits     HD064815 5864. 2   4.00 1   -0.33 2 5696.
  00326.fits     HD065123 6517. 0   3.90 1   -0.20 0 6202.
  00327.fits     HD065583 5318. 4   4.65 1   -0.70 3 5290.
  00329.fits     HD065874 5936. 2   4.00 1    0.05 2 5925.
  00330.fits     HD066011 6025. 1   3.70 1    0.25 2 6111.
  00331.fits     HD066573 5770. 3   4.48 1   -0.54 3 5642.
  00333.fits     HD067230 6779. 0   3.50 1    0.30 0 7126.
  00334.fits     HD003196 6210. 0   4.14 0    0.00 0 6016.
  00335.fits     HD003196 6234. 0   4.10 1    0.16 0 6016.
  00336.fits     HD068284 5902. 2   4.00 1   -0.56 2 5807.
  00337.fits     HD068380 6668. 0   4.09 1   -0.19 0 6436.
  00338.fits     HD003229 6279. 1   3.90 1   -0.28 1 6308.
  00339.fits     HD003229 6279. 1   3.90 1   -0.28 1 6312.
  00341.fits     HD070923 5986. 2   4.25 1    0.06 2 5996.
  00342.fits     HD070937 7000. 0   4.18 1   -0.20 0 6443.
  00343.fits     HD070937 7000. 0   4.18 1   -0.20 0 6430.
  00344.fits     HD070958 6275. 1   4.21 1   -0.03 0 6192.
  00345.fits     HD070958 6275. 1   4.21 1   -0.03 0 6196.
  00346.fits     HD071148 5801. 3   4.36 1   -0.04 2 5861.
  00352.fits     HD071595 6816. 0   3.99 1   -0.05 0 6481.
  00357.fits     HD072905 5869. 3   4.40 1   -0.08 3 5770.
  00358.fits     HD072945 6276. 2   4.41 1    0.03 2 6241.
  00359.fits     HD072945 6276. 2   4.41 1    0.03 2 5604.
  00360.fits     HD073344 6060. 2   4.10 1    0.08 2 6126.
  00362.fits     HD075318 5450. 1   4.36 1    0.00 0 5397.
  00365.fits     HD076151 5751. 4   4.40 1    0.05 4 5739.
  00366.fits     HD076932 5850. 4   4.05 1   -0.93 4 5824.
  00370.fits     HD078362 6990. 1   4.14 1    0.39 2 7147.
  00371.fits     HD078362 6990. 1   4.14 1    0.39 2 7146.
  00373.fits     HD081809 5688. 4   3.92 1   -0.29 2 5663.
  00374.fits     HD081809 5688. 4   3.92 1   -0.29 2 5650.
  00375.fits     HD081997 6667. 0   4.09 1    0.10 0 6460.
  00376.fits     HD081997 6667. 0   4.09 1    0.10 0 6453.
  00378.fits     HD084607 6888. 0   4.14 1   -0.10 0 6890.
  00379.fits     HD084607 6888. 0   4.12 1   -0.10 0 6884.
  00380.fits     HD084937 6264. 4   3.97 1   -2.15 3 6270.
  00385.fits     HD087141 6351. 3   3.96 1    0.07 3 6255.
  00386.fits     HD087141 6351. 3   3.96 1    0.07 3 6254.
  00389.fits     HD088725 5658. 4   4.34 1   -0.62 4 5701.
  00391.fits     HD089307 5852. 0   4.31 1   -0.16 0 5969.
  00392.fits     HD089507 6719. 0   4.14 1   -0.18 0 6580.
  00393.fits     HD089507 6719. 0   4.14 1   -0.18 0 6585.
  00394.fits     HD089744 6281. 3   4.12 1    0.21 3 6242.
  00396.fits     HD090508 5750. 3   4.35 1   -0.30 2 5774.
  00397.fits     HD094028 5980. 4   4.19 1   -1.45 4 5993.
  00400.fits     HD095128 5865. 4   4.28 1    0.00 4 5848.
  00404.fits     HD098630 6060. 2   4.00 1    0.22 2 6061.
  00407.fits     HD099649 6860. 0   4.25 1    0.00 0 6668.
  00409.fits     HD100563 6409. 2   4.31 1    0.03 2 6449.
  00410.fits     HD100563 6409. 2   4.31 1    0.03 2 6454.
  00411.fits     HD101177 5805. 1   4.35 1   -0.18 2 5917.
  00415.fits     HD103095 5064. 4   4.63 1   -1.33 4 5071.
  00418.fits     HD106116 5725. 1   4.37 0    0.15 2 5677.
  00419.fits     HD106210 5535. 0   4.38 1    0.00 0 5680.
  00420.fits     HD106516 6156. 3   4.36 1   -0.72 3 6120.
  00421.fits     HD106516 6156. 3   4.36 1   -0.72 3 6098.
  00423.fits     HD107705 6040. 2   4.20 1    0.06 2 6161.
  00424.fits     HD108076 5723. 4   4.35 1   -0.84 4 5753.
  00426.fits     HD108678 6827. 0   4.30 1    0.00 0 6506.
  00428.fits     HD108954 6043. 4   4.38 1   -0.12 3 6023.
  00429.fits     HD108956 5855. 0   4.01 1   -0.25 0 5803.
  00431.fits     HD109358 5894. 4   4.39 1   -0.16 4 5832.
  00434.fits     HD110897 5890. 4   4.31 1   -0.50 4 5821.
  00445.fits     HD114762 5880. 4   4.16 1   -0.73 4 5881.
  00446.fits     HD115274 6071. 0   3.91 1   -0.45 0 6134.
  00447.fits     HD115383 5979. 4   4.14 1    0.08 4 5985.
  00448.fits     HD116568 6824. 0   4.39 1    0.00 0 6509.
  00449.fits     HD116568 6824. 0   4.38 1    0.00 0 6505.
  00450.fits     HD117176 5529. 4   3.93 1   -0.07 4 5539.
  00451.fits     HD117635 5214. 2   4.20 1   -0.47 2 5198.
  00455.fits     HD124292 5535. 1   4.36 1    0.00 0 5485.
  00458.fits     HD124850 6096. 1   3.84 1   -0.11 3 6144.
  00460.fits     HD126053 5661. 4   4.37 1   -0.38 4 5678.
  00461.fits     HD126868 5561. 2   3.60 1   -0.04 2 5648.
  00463.fits     HD128167 6782. 4   4.32 1   -0.40 4 6642.
  00465.fits     HD133002 5567. 0   4.21 1   -0.20 0 5530.
  00466.fits     HD133002 5567. 0   4.21 1   -0.20 0 5548.
  00468.fits     HD133826 6075. 0   4.23 1   -0.03 0 6094.
  00469.fits     HD134044 6227. 0   4.41 1    0.00 0 6226.
  00471.fits     HD137107 6037. 2   4.30 1    0.00 2 6061.
  00472.fits     HD137107 6037. 2   4.30 1    0.00 2 6032.
  00478.fits     HD139798 6798. 4   4.16 0   -0.13 2 6849.
  00479.fits     HD140283 5693. 3   3.55 1   -2.49 2 5721.
  00480.fits     HD140283 5693. 3   3.55 1   -2.49 2 5783.
  00481.fits     HD140538 5675. 2   4.50 1    0.02 2 5654.
  00482.fits     HD141004 5890. 4   4.10 1   -0.02 4 5875.
  00483.fits     HD142860 6259. 4   4.09 1   -0.19 4 6297.
  00486.fits     HD144284 6170. 4   4.13 1    0.22 2 6224.
  00487.fits     HD145675 5348. 3   4.44 1    0.43 4 5329.
  00489.fits     HD145729 6030. 0   4.29 1   -0.15 0 6015.
  00490.fits     HD146233 5796. 4   4.40 1    0.02 3 5775.
  00495.fits     HD147907 6912. 0   4.33 1    0.00 0 6621.
  00497.fits     HD150680 5758. 2   3.77 1    0.04 4 5852.
  00498.fits     HD152391 5495. 2   4.30 1   -0.08 2 5434.
  00502.fits     HD154797 6705. 0   4.09 1    0.10 0 6494.
  00503.fits     HD154931 5910. 2   4.00 1   -0.10 2 5863.
  00504.fits     HD157089 5778. 4   4.06 1   -0.55 4 5781.
  00506.fits     HD157214 5685. 4   4.15 1   -0.42 4 5678.
  00511.fits     HD159482 5662. 4   4.18 1   -0.88 4 5699.
  00517.fits     HD161622 6774. 0   4.41 1    0.00 0 6571.
  00519.fits    HD161797A 5467. 2   3.88 1    0.20 4 5590.
  00522.fits     HD162056 6842. 0   4.07 1   -0.09 0 7011.
  00526.fits     HD162691 6842. 0   4.04 1   -0.12 0 6515.
  00528.fits     HD162917 6380. 1   4.10 1    0.10 1 6513.
  00535.fits     HD164115 6938. 0   3.78 1    0.00 0 6628.
  00536.fits     HD164115 6938. 0   3.75 1    0.00 0 6625.
  00539.fits     HD164259 6732. 1   4.14 1   -0.12 1 6711.
  00540.fits     HD164259 6732. 1   4.14 1   -0.12 1 6705.
  00541.fits     HD164259 6732. 1   4.14 1   -0.12 1 6698.
  00542.fits     HD164259 6732. 1   4.14 1   -0.12 1 6696.
  00543.fits     HD164259 6732. 1   4.14 1   -0.12 1 6693.
  00544.fits     HD164259 6732. 1   4.14 1   -0.12 1 6688.
  00545.fits     HD164259 6732. 1   4.14 1   -0.12 1 6695.
  00546.fits     HD164259 6732. 1   4.14 1   -0.12 1 6696.
  00547.fits     HD164259 6732. 1   4.14 1   -0.12 1 6699.
  00548.fits     HD164259 6732. 1   4.14 1   -0.12 1 6701.
  00549.fits     HD164259 6732. 1   4.14 1   -0.12 1 6687.
  00552.fits     HD165146 6892. 0   4.10 1    0.06 0 6608.
  00553.fits     HD165173 5505. 2   4.30 1   -0.05 2 5487.
  00555.fits     HD165401 5816. 4   4.36 1   -0.40 4 5652.
  00557.fits     HD165476 5845. 2   4.10 1   -0.06 2 5821.
  00558.fits     HD165476 5845. 2   4.10 1   -0.06 2 5786.
  00562.fits     HD165908 5957. 4   4.16 1   -0.52 4 5967.
  00563.fits     HD165908 5957. 4   4.16 1   -0.52 4 5922.
  00565.fits     HD166073 6809. 0   4.08 1    0.00 0 6331.
  00567.fits     HD166183 6607. 0   4.04 1   -0.16 0 6295.
  00569.fits     HD166233 6661. 1   3.57 1    0.20 0 6707.
  00570.fits     HD166257 6563. 0   4.16 1    0.08 0 6398.
  00572.fits     HD166285 6257. 2   3.90 1   -0.22 1 6325.
  00573.fits     HD166285 6257. 2   3.90 1   -0.22 1 6324.
  00578.fits     HD167065 6115. 0   4.24 1   -0.02 0 6100.
  00579.fits     HD167278 6350. 1   4.04 1   -0.18 0 6416.
  00585.fits     HD169006 6288. 0   3.98 1   -0.01 0 6094.
  00589.fits     HD170008 5152. 0   3.75 1   -0.10 0 5281.
  00593.fits     HD170291 6300. 1   4.25 1   -0.07 0 6297.
  00595.fits     HD166257 6557. 0   4.13 1    0.04 0 6396.
  00596.fits     HD170579 6400. 1   4.10 1   -0.22 0 6285.
  00600.fits     HD170818 6700. 1   4.14 1   -0.07 0 6784.
  00603.fits     HD170987 6500. 1   4.01 1   -0.22 0 6423.
  00608.fits     HD171834 6700. 2   4.10 1   -0.30 1 6695.
  00609.fits     HD171834 6700. 2   4.10 1   -0.30 1 6696.
  00610.fits     HD171834 6700. 2   4.10 1   -0.30 1 6685.
  00611.fits     HD171834 6700. 2   4.10 1   -0.30 1 6669.
  00612.fits     HD171834 6700. 2   4.10 1   -0.30 1 6677.
  00613.fits     HD171834 6700. 2   4.10 1   -0.30 1 6674.
  00614.fits     HD171834 6700. 2   4.10 1   -0.30 1 6675.
  00615.fits     HD171834 6700. 2   4.10 1   -0.30 1 6666.
  00616.fits     HD171834 6700. 2   4.10 1   -0.30 1 6663.
  00617.fits     HD171834 6700. 2   4.10 1   -0.30 1 6679.
  00618.fits     HD171834 6700. 2   4.10 1   -0.30 1 6662.
  00619.fits     HD171834 6700. 2   4.10 1   -0.30 1 6665.
  00620.fits     HD171834 6700. 2   4.10 1   -0.30 1 6671.
  00621.fits     HD181853 6864. 0   4.31 1    0.00 0 6540.
  00622.fits     HD171836 6800. 1   4.05 1   -0.05 0 6896.
  00624.fits     HD171888 6050. 1   4.20 1    0.00 0 6064.
  00628.fits     HD171954 6600. 1   4.41 1    0.00 0 6646.
  00630.fits     HD172365 5800. 1   4.23 1    0.00 0 6105.
  00633.fits     HD172506 6650. 1   4.38 1    0.00 0 6842.
  00635.fits     HD172675 6150. 1   4.15 1   -0.10 0 6244.
  00637.fits     HD172961 6400. 1   4.01 1   -0.21 0 6426.
  00639.fits     HD173093 6272. 2   4.18 1   -0.24 1 6323.
  00645.fits     HD173667 6329. 4   4.03 1   -0.08 4 6414.
  00648.fits     HD174912 5882. 4   4.35 1   -0.44 4 5940.
  00651.fits     HD175272 6500. 1   4.09 1    0.00 0 6597.
  00654.fits     HD175337 6967. 3   4.19 1   -0.10 0 6952.
  00656.fits     HD175805 6300. 1   4.11 1    0.18 0 6307.
  00658.fits     HD175806 6000. 1   4.14 1   -0.05 0 6159.
  00661.fits     HD176303 6128. 2   4.22 1   -0.07 2 6061.
  00664.fits     HD177552 6800. 1   4.41 1    0.00 0 6789.
  00665.fits     HD177552 6800. 1   4.34 1    0.00 0 6773.
  00670.fits     HD180945 6350. 1   4.15 1   -0.04 0 6319.
  00671.fits     HD181096 6275. 3   4.03 1   -0.28 3 6198.
  00672.fits     HD181214 6578. 0   4.11 1    0.00 0 6335.
  00673.fits     HD181526 6665. 0   4.01 1   -0.23 0 6213.
  00674.fits     HD181853 6864. 0   4.27 1    0.00 0 6534.
  00675.fits     HD181906 6300. 1   4.06 1   -0.16 0 6288.
  00678.fits     HD183085 7000. 1   3.76 1   -1.69 0 6743.
  00682.fits     HD184499 5733. 4   4.04 1   -0.60 4 5752.
  00683.fits     HD184499 5733. 4   4.04 1   -0.60 4 5762.
  00684.fits     HD184571 6676. 0   3.57 1   -0.50 0 6274.
  00687.fits     HD185124 6892. 0   4.08 1   -0.20 0 6668.
  00688.fits     HD185144 5281. 4   4.38 1   -0.26 3 5284.
  00690.fits     HD007476 6480. 2   4.00 1   -0.25 2 6358.
  00691.fits     HD007476 6480. 2   4.00 1   -0.25 2 6346.
  00694.fits     HD186039 6110. 0   4.22 1   -0.16 0 6037.
  00695.fits     HD186104 5752. 3   4.20 1    0.05 2 5763.
  00697.fits     HD186408 5787. 4   4.26 1    0.07 4 5826.
  00699.fits     HD186427 5757. 4   4.35 1    0.06 4 5729.
  00700.fits     HD187003 5767. 0   4.17 1   -0.23 0 5873.
  00702.fits     HD187406 6757. 0   4.31 1    0.00 0 6410.
  00703.fits     HD187691 6137. 4   4.19 1    0.08 4 6117.
  00704.fits     HD187897 5887. 2   4.30 1    0.08 2 5856.
  00709.fits     HD189259 6908. 0   4.08 1    0.00 0 6586.
  00711.fits     HD189340 5852. 2   4.26 1   -0.19 2 5859.
  00714.fits     HD189509 6523. 0   4.09 1    0.10 0 6305.
  00715.fits     HD189509 6523. 0   4.09 1    0.10 0 6306.
  00717.fits     HD189558 5655. 4   3.74 1   -1.14 4 5663.
  00718.fits     HD189712 6834. 0   3.89 1   -0.45 0 6225.
  00722.fits     HD190437 6669. 0   4.14 1   -0.23 0 6274.
  00723.fits     HD190498 6307. 0   4.13 1    0.00 0 6357.
  00724.fits     HD191026 5150. 1   3.49 1   -0.10 1 5317.
  00726.fits     HD191533 6167. 1   3.80 1   -0.10 2 6197.
  00727.fits     HD191548 6842. 0   4.28 1   -0.04 0 6588.
  00728.fits     HD191709 6824. 0   4.20 1   -0.04 0 6563.
  00730.fits     HD192586 6762. 0   4.21 1   -0.03 0 6534.
  00734.fits     HD193374 6788. 0   4.16 1    0.00 0 6456.
  00739.fits     HD194598 5981. 4   4.26 1   -1.15 3 5964.
  00740.fits     HD195005 6075. 2   4.20 1   -0.06 2 6093.
  00741.fits     HD195104 6103. 1   4.30 1   -0.19 2 6134.
  00742.fits     HD194154 6613. 0   4.50 1    0.00 0 6370.
  00747.fits     HD195633 5956. 4   3.84 1   -0.64 3 6044.
  00748.fits     HD195634 6806. 0   3.52 1    0.00 0 6970.
  00751.fits     HD196203 6554. 0   4.10 1    0.14 0 6265.
  00755.fits     HD196755 5598. 3   3.77 1    0.00 3 5724.
  00759.fits     HD197967 6477. 0   4.15 1    0.00 0 6312.
  00761.fits     HD198023 6752. 0   3.99 1   -0.17 0 6546.
  00762.fits     HD198061 6594. 0   4.09 1    0.13 0 6408.
  00765.fits     HD199766 6827. 0   4.28 1    0.00 0 6357.
  00766.fits     HD199766 6827. 0   4.28 1    0.00 0 6363.
  00770.fits     HD200375 6582. 0   4.13 1    0.00 0 6389.
  00771.fits     HD200375 6582. 0   4.15 1    0.00 0 6353.
  00773.fits     HD200580 5818. 4   3.97 1   -0.55 4 5844.
  00774.fits     HD200790 6126. 3   4.09 1   -0.10 3 6113.
  00775.fits     HD200790 6126. 3   4.09 1   -0.10 3 6119.
  00780.fits     HD201099 5867. 3   4.16 1   -0.44 3 5850.
  00783.fits     HD201889 5614. 4   3.99 1   -0.90 3 5736.
  00784.fits     HD201891 5904. 4   4.34 1   -1.04 4 5897.
  00786.fits     HD203235 6071. 2   4.10 1    0.05 2 6165.
  00788.fits     HD203454 6197. 2   4.50 1   -0.16 2 5949.
  00789.fits     HD203522 5858. 0   3.24 1    0.20 0 5930.
  00790.fits     HD204155 5753. 4   4.02 1   -0.69 4 5752.
  00792.fits     HD204613 5680. 3   3.69 1   -0.54 3 5843.
  00797.fits     HD205702 6020. 2   4.20 1    0.01 2 6023.
  00802.fits     HD206862 6639. 0   4.05 1   -0.14 0 6475.
  00804.fits     HD207978 6289. 4   3.99 1   -0.59 4 6263.
  00805.fits     HD207978 6289. 4   3.99 1   -0.59 4 6340.
  00806.fits     HD207978 6289. 4   3.99 1   -0.59 4 6337.
  00807.fits     HD208906 5970. 4   4.26 1   -0.75 4 6031.
  00808.fits     HD209472 6737. 0   4.00 1   -0.16 0 6469.
  00812.fits     HD209965 6114. 0   4.00 1   -0.10 0 5949.
  00815.fits     HD212754 6146. 1   4.50 1   -0.04 1 6142.
  00816.fits     HD212754 6146. 1   4.50 1   -0.04 1 6150.
  00818.fits     HD213235 6760. 0   3.91 1    0.25 0 6837.
  00819.fits     HD214132 6802. 0   4.10 1   -0.10 0 6741.
  00822.fits     HD215648 6222. 1   4.07 1   -0.30 4 6118.
  00828.fits     HD216385 6219. 4   3.95 1   -0.26 3 6205.
  00829.fits     HD217014 5761. 4   4.28 1    0.15 4 5778.
  00832.fits     HD217927 6707. 0   4.14 1    0.00 0 6515.
  00833.fits     HD218059 6253. 1   4.27 1   -0.27 2 6259.
  00834.fits     HD218209 5592. 2   4.25 1   -0.51 2 5576.
  00840.fits     HD219617 5889. 4   3.92 1   -1.40 3 5937.
  00841.fits     HD219617 5889. 4   3.92 1   -1.40 3 5920.
  00842.fits     HD219623 6099. 4   4.15 1    0.00 4 6105.
  00843.fits     HD219877 6908. 0   4.22 1    0.00 0 6677.
  00844.fits     HD219877 6908. 0   4.31 1    0.00 0 6678.
  00849.fits     HD221377 6208. 2   3.63 1   -0.83 3 6321.
  00852.fits     HD221950 6311. 1   4.03 1   -0.90 0 6219.
  00853.fits     HD221950 6311. 1   3.57 1   -0.90 0 6219.
  00855.fits     HD222368 6160. 4   4.14 1   -0.21 4 6159.
  00856.fits     HD222368 6160. 4   4.14 1   -0.21 4 6169.
  00857.fits     HD222368 6160. 4   4.14 1   -0.21 4 6173.
  00865.fits     HD224617 6576. 1   3.70 1   -0.27 1 6511.
  00866.fits     HD224617 6576. 1   3.70 1   -0.27 1 6508.
  00868.fits     HD224930 5348. 3   4.27 1   -0.84 3 5410.
  00872.fits     HD338529 6207. 3   3.86 1   -2.25 3 6219.
  00873.fits     HD345957 5749. 4   3.79 1   -1.43 3 5724.
  00876.fits    BD+044551 5789. 4   3.81 1   -1.54 3 5882.
  00877.fits    BD+174708 5993. 4   3.94 1   -1.65 3 6004.
  00879.fits     HD345957 5749. 4   3.79 1   -1.43 3 5782.
  00880.fits    BD+251981 6786. 2   4.25 1   -1.16 1 6729.
  00881.fits    BD+290366 5668. 3   4.32 1   -0.96 4 5688.
  00882.fits    BD+292290 5570. 0   4.38 1    0.00 0 5640.
  00885.fits    BD+413931 5411. 3   4.62 1   -1.73 3 5436.
  00889.fits    BD+660268 5324. 4   4.57 1   -2.10 3 5307.
  00890.fits    BD+720094 6084. 1   4.47 1   -1.64 3 6058.
  00895.fits     HD089269 5674. 2   4.40 1   -0.23 2 5627.
  00897.fits     HD108954 6043. 4   4.38 1   -0.12 3 5973.
  00903.fits          SUN 5777. 4   4.44 1    0.00 4 5764.
  00904.fits          SUN 5777. 4   4.44 1    0.00 4 5689.
  00905.fits          SUN 5777. 4   4.44 1    0.00 4 5744.
  00906.fits          SUN 5777. 4   4.44 1    0.00 4 5744.
  00907.fits          SUN 5777. 4   4.44 1    0.00 4 5783.
  00908.fits          SUN 5777. 4   4.44 1    0.00 4 5771.
  00909.fits          SUN 5777. 4   4.44 1    0.00 4 5769.
  00912.fits    BD+203603 6201. 2   4.22 1   -2.07 3 6129.
  00913.fits    BD+292091 5780. 4   4.46 1   -1.80 1 5746.
  00915.fits    BD+362165 6222. 3   4.43 1   -1.33 2 6091.
  00917.fits    BD+423607 5893. 3   4.31 1   -2.03 3 5800.
  00927.fits     HD000245 5433. 3   3.50 1   -0.76 3 5731.
  00928.fits     HD000432 6810. 1   4.09 1   -0.10 0 6788.
  00930.fits     HD000842 6707. 0   3.52 1    0.00 0 7090.
  00935.fits     HD001562 5828. 2   4.00 1   -0.32 2 5770.
  00947.fits     HD004614 5890. 4   4.40 1   -0.28 4 5863.
  00950.fits     HD004813 6185. 4   4.45 1   -0.15 4 6188.
  00951.fits     HD004813 6185. 4   4.45 1   -0.15 4 6157.
  00952.fits     HD005015 6119. 4   4.09 1    0.01 4 6115.
  00954.fits     HD005294 5779. 2   4.10 1   -0.17 2 5729.
  00955.fits     HD005294 5779. 2   4.10 1   -0.17 2 5703.
  00966.fits     HD006715 5652. 1   4.40 1   -0.20 0 5595.
  00972.fits     HD008574 6069. 3   4.36 1    0.01 2 6056.
  00975.fits     HD009472 5700. 1   4.50 1   -0.03 0 5694.
  00976.fits     HD009826 6138. 4   4.13 1    0.08 4 6209.
  00977.fits     HD009919 6798. 1   4.05 1   -0.47 1 6724.
  00979.fits     HD010086 5700. 1   4.40 1    0.09 1 5685.
  00980.fits     HD010086 5700. 1   4.40 1    0.09 1 5693.
  00981.fits     HD010307 5862. 4   4.27 1    0.00 4 5854.
  00983.fits     HD010780 5369. 4   4.31 1    0.05 3 5393.
  00984.fits     HD011007 5975. 4   4.10 1   -0.22 3 5966.
  00987.fits     HD011926 5669. 0   4.50 1    0.00 0 5680.
  00991.fits     HD012846 5628. 0   4.27 1   -0.19 0 5705.
  00993.fits     HD013174 6430. 1   3.75 1   -1.90 0 6831.
  00996.fits     HD013403 5653. 4   4.00 1   -0.31 2 5632.
  00997.fits     HD013507 5714. 2   4.50 1   -0.02 2 5671.
  00998.fits     HD013555 6332. 3   3.98 1   -0.28 3 6320.
  00999.fits     HD013825 5705. 1   4.39 1    0.10 0 5721.
  01000.fits     HD013974 5597. 4   3.92 1   -0.41 3 5668.
  01002.fits     HD014221 6342. 1   3.99 1   -0.40 1 6358.
  01006.fits     HD015335 5893. 3   3.89 1   -0.19 2 5847.
  01010.fits     HD015753 5489. 0   4.21 1   -0.20 0 5588.
  01011.fits     HD015830 5540. 0   4.42 1    0.00 0 5668.
  01012.fits     HD015866 5662. 0   4.10 1    0.12 0 5889.
  01013.fits     HD016232 6462. 1   4.50 1    0.27 1 6237.
  01019.fits     HD017674 5893. 4   4.00 1   -0.14 2 5863.
  01020.fits     HD017905 6479. 1   4.19 1    0.00 0 6429.
  01021.fits     HD018144 5500. 1   4.30 1    0.03 1 5578.
  01024.fits     HD018803 5658. 2   4.39 1    0.14 2 5708.
  01025.fits     HD020630 5704. 3   4.46 1    0.05 3 5680.
  01032.fits     HD023050 5929. 2   4.40 1   -0.36 2 5837.
  01033.fits     HD023050 5929. 2   4.40 1   -0.36 2 5805.
  01056.fits     HD024040 5586. 0   4.25 1    0.15 0 5851.
  01057.fits     HD024206 5633. 2   4.50 1   -0.08 2 5632.
  01058.fits     HD024496 5322. 0   4.40 1   -0.10 0 5562.
  01063.fits     HD026913 5596. 2   4.56 1   -0.13 2 5651.
  01064.fits     HD026923 5954. 3   4.49 1    0.08 2 5978.
  01067.fits     HD027685 5666. 0   4.48 1    0.08 0 5734.
  01068.fits     HD028447 5639. 2   4.00 1   -0.09 2 5597.
  01069.fits     HD029150 5733. 2   4.30 1    0.00 2 5728.
  01070.fits     HD029645 5993. 3   4.02 1    0.08 3 6039.
  01072.fits     HD032259 5832. 0   4.29 1   -0.11 0 5880.
  01073.fits     HD033021 5792. 0   4.06 1   -0.21 0 5757.
  01074.fits     HD033632 6017. 2   4.30 1   -0.23 2 6127.
  01079.fits     HD035961 5834. 0   4.17 1   -0.17 0 5862.
  01080.fits     HD036066 5891. 2   3.98 1   -0.03 2 6012.
  01081.fits     HD036215 5921. 0   4.04 1    0.10 0 6023.
  01082.fits     HD036667 5776. 1   4.00 1   -0.45 2 5876.
  01083.fits     HD037124 5602. 4   4.53 1   -0.40 4 5578.
  01084.fits     HD037124 5602. 4   4.53 1   -0.40 4 5580.
  01085.fits     HD038230 5063. 0   4.52 1   -0.10 0 5295.
  01093.fits     HD040616 5881. 2   4.00 1   -0.22 2 5831.
  01094.fits     HD040650 5981. 0   4.25 1   -0.18 0 6025.
  01096.fits     HD041330 5901. 3   4.21 1   -0.22 3 5877.
  01103.fits     HD041547 6995. 0   3.57 1   -0.10 0 6864.
  01104.fits     HD041547 6995. 0   4.02 1   -0.17 0 6864.
  01105.fits     HD041593 5309. 3   4.42 1    0.02 3 5304.
  01106.fits     HD041593 5309. 3   4.42 1    0.02 3 5358.
  01108.fits     HD041770 6800. 1   3.85 1    0.36 0 6822.
  01116.fits     HD042278 6995. 0   4.24 1   -0.20 0 6669.
  01117.fits     HD042278 6995. 0   4.24 1   -0.20 0 6673.
  01123.fits     HD042548 6400. 1   3.99 1   -0.17 0 6554.
  01125.fits     HD042618 5726. 3   4.58 1   -0.16 2 5725.
  01129.fits     HD042807 5737. 1   4.39 1    0.00 0 5628.
  01130.fits     HD042807 5737. 1   4.39 1    0.00 0 5672.
  01140.fits     HD043318 6212. 3   4.08 1   -0.18 2 6184.
  01141.fits     HD043338 6625. 2   3.71 1    0.04 0 6850.
  01143.fits     HD043338 6625. 2   3.71 1    0.04 0 6837.
  01144.fits     HD043523 5994. 0   4.28 1    0.00 0 6131.
  01148.fits     HD043856 6122. 2   4.10 1   -0.19 2 6092.
  01149.fits     HD043947 5955. 4   4.34 1   -0.28 3 5974.
  01151.fits     HD044195 6900. 1   3.96 1    0.03 0 7026.
  01157.fits     HD044614 5816. 0   4.17 1    0.00 0 6012.
  01167.fits     HD045391 5707. 1   4.46 1   -0.37 2 5692.
  01172.fits     HD046122 5100. 1   3.09 1   -0.25 0 5343.
  01174.fits     HD046301 6200. 1   4.36 1    0.00 0 6343.
  01187.fits     HD047309 5791. 1   4.40 1    0.00 0 5779.
  01188.fits     HD047309 5791. 1   4.14 1    0.00 0 5830.
  01190.fits     HD048616 6100. 1   3.61 1    0.40 0 6029.
  01209.fits     HD050554 6026. 3   4.55 1   -0.01 2 6000.
  01212.fits     HD050794 7000. 0   4.40 1   -0.07 0 6857.
  01216.fits     HD051219 5750. 1   4.40 1    0.04 0 5642.
  01218.fits     HD051419 5746. 2   4.10 1   -0.37 2 5718.
  01219.fits     HD051419 5746. 2   4.10 1   -0.37 2 5662.
  01226.fits     HD054371 5500. 1   4.40 1    0.00 0 5588.
  01233.fits     HD055575 5895. 4   4.34 1   -0.31 3 5890.
  01237.fits     HD055973 6850. 1   4.14 1   -0.10 0 6999.
  01240.fits     HD056303 5750. 1   4.17 1    0.00 0 5969.
  01241.fits     HD056394 6820. 0   4.11 1   -0.11 0 6444.
  01245.fits     HD056515 6000. 1   4.19 1    0.00 0 6015.
  01249.fits     HD057006 6000. 1   4.16 1    0.00 0 6141.
  01250.fits     HD057006 6000. 1   3.93 1   -0.10 0 6159.
  01251.fits     HD057006 6000. 1   4.16 1   -0.03 0 6133.
  01262.fits     HD058431 6900. 1   4.33 1   -0.07 0 7031.
  01266.fits     HD058595 5707. 2   4.30 1   -0.31 2 5536.
  01269.fits     HD058923 7000. 1   3.90 1    0.10 0 7225.
  01274.fits     HD059380 6280. 1   4.27 1   -0.17 2 6304.
  01275.fits     HD059380 6280. 1   4.27 1   -0.17 2 6303.
  01278.fits     HD059984 5907. 4   4.02 1   -0.80 3 5847.
  01279.fits     HD059984 5907. 4   4.02 1   -0.80 3 5848.
  01285.fits     HD062346 5533. 0   4.05 1   -0.30 0 5635.
  01287.fits     HD062613 5541. 2   4.40 1   -0.10 2 5532.
  01288.fits     HD063433 5700. 1   4.49 1   -0.04 0 5626.
  01289.fits     HD063436 6970. 0   4.14 1   -0.10 0 7023.
  01293.fits     HD066011 6025. 1   3.70 1    0.25 2 6114.
  01296.fits     HD067589 6921. 0   4.32 1   -0.02 0 6561.
  01298.fits     HD068017 5605. 3   4.20 1   -0.42 2 5573.
  01299.fits     HD068638 5430. 2   4.40 1   -0.24 2 5396.
  01300.fits     HD068638 5430. 2   4.40 1   -0.24 2 5447.
  01302.fits     HD070110 5913. 2   3.97 1    0.07 2 5940.
  01303.fits     HD070110 5913. 2   3.97 1    0.07 2 5959.
  01304.fits     HD070298 6816. 0   4.02 1   -0.30 0 6302.
  01308.fits     HD071148 5801. 3   4.36 1   -0.04 2 5832.
  01312.fits     HD071640 6285. 0   4.19 1   -0.07 0 6088.
  01313.fits     HD071881 5840. 0   4.17 1    0.00 0 5894.
  01318.fits     HD073226 5800. 1   4.25 1    0.03 0 5881.
  01320.fits     HD073344 6060. 2   4.10 1    0.08 2 6125.
  01321.fits     HD073344 6060. 2   4.10 1    0.08 2 6158.
  01323.fits     HD073668 5886. 0   4.27 1    0.00 0 5967.
  01324.fits     HD073668 5886. 0   4.27 1    0.00 0 5969.
  01325.fits     HD074011 5764. 2   4.15 1   -0.60 2 5784.
  01326.fits     HD074156 6078. 2   4.38 1    0.12 2 6044.
  01327.fits     HD074156 6078. 2   4.38 1    0.12 2 6045.
  01332.fits     HD075933 5846. 0   4.10 1   -0.16 0 5825.
  01334.fits     HD076752 5659. 0   4.24 1    0.03 0 5790.
  01335.fits     HD076780 5815. 2   4.80 1    0.21 2 5814.
  01337.fits     HD078175 6722. 0   4.07 1   -0.02 0 6448.
  01342.fits     HD080536 5738. 0   4.18 1    0.00 0 5927.
  01345.fits     HD149419 6673. 0   4.07 1   -0.35 0 6556.
  01349.fits     HD082885 5663. 2   4.56 1    0.32 2 5576.
  01354.fits     HD086133 5905. 0   4.30 1   -0.21 0 5931.
  01356.fits     HD086560 5846. 1   4.21 1   -0.41 2 5904.
  01362.fits     HD089251 5886. 2   4.00 1   -0.12 2 5826.
  01363.fits     HD089307 5850. 0   4.28 1   -0.17 0 5939.
  01364.fits     HD089307 5846. 0   4.21 1   -0.20 0 5940.
  01365.fits     HD089389 6031. 1   4.20 1    0.00 0 6059.
  01366.fits     HD089744 6281. 3   4.12 1    0.21 3 6222.
  01369.fits     HD091347 5912. 3   4.32 1   -0.45 3 5883.
  01370.fits     HD091347 5912. 3   4.32 1   -0.45 3 5865.
  01372.fits     HD092127 6550. 0   4.12 1   -0.22 0 6354.
  01374.fits     HD095128 5865. 4   4.28 1    0.00 4 5889.
  01375.fits     HD095128 5865. 4   4.28 1    0.00 4 5902.
  01376.fits     HD096094 5908. 2   3.97 1   -0.33 2 5907.
  01378.fits     HD096094 5908. 2   3.97 1   -0.33 2 5871.
  01379.fits     HD097711 5605. 0   4.08 1    0.00 0 5778.
  01380.fits     HD097711 5605. 0   4.00 1    0.00 0 5772.
  01382.fits     HD097916 6354. 3   4.10 1   -1.00 3 6389.
  01383.fits     HD098630 6060. 2   4.00 1    0.22 2 6019.
  01384.fits     HD099491 5456. 3   4.34 1    0.24 3 5480.
  01386.fits     HD099505 5673. 0   4.25 1   -0.14 0 5757.
  01388.fits     HD101177 5805. 1   4.35 1   -0.18 2 5877.
  01389.fits     HD101242 5790. 1   4.68 1    0.07 2 5788.
  01391.fits     HD101690 5835. 0   4.24 1   -0.18 0 5922.
  01392.fits     HD103095 5064. 4   4.63 1   -1.33 4 5066.
  01393.fits     HD103095 5064. 4   4.63 1   -1.33 4 5069.
  01397.fits     HD106252 5895. 2   4.40 1   -0.05 2 5883.
  01399.fits     HD107213 6290. 4   4.10 1    0.16 3 6278.
  01400.fits     HD107700 6748. 0   3.24 1    0.20 0 6229.
  01401.fits     HD107700 6748. 0   3.24 1    0.20 0 6229.
  01402.fits     HD107700 6748. 0   3.24 1    0.20 0 6239.
  01403.fits     HD107700 6748. 0   3.24 1    0.20 0 6231.
  01404.fits     HD107700 6748. 0   3.24 1    0.20 0 6227.
  01405.fits     HD108134 5755. 1   4.22 1   -0.38 2 5901.
  01406.fits     HD108956 5852. 0   4.07 1   -0.27 0 5794.
  01407.fits     HD109358 5894. 4   4.39 1   -0.16 4 5855.
  01411.fits     HD111812 5689. 3   4.32 1    0.00 0 5779.
  01431.fits     HD112735 5898. 0   4.02 1    0.00 0 6084.
  01432.fits     HD112758 5197. 4   4.40 1   -0.44 3 5203.
  01433.fits     HD113319 5623. 0   4.18 1   -0.08 0 5748.
  01439.fits     HD116442 5200. 1   4.30 1   -0.40 0 5258.
  01447.fits     HD119550 5610. 0   4.13 1    0.00 0 5816.
  01448.fits     HD120066 5751. 0   4.17 1    0.00 0 5886.
  01450.fits     HD120136 6479. 3   4.31 1    0.27 4 6420.
  01455.fits     HD125184 5634. 3   4.09 1    0.25 4 5666.
  01456.fits     HD126031 6956. 0   3.72 1   -0.09 0 6964.
  01457.fits     HD126246 5934. 0   4.22 1   -0.04 0 5992.
  01459.fits     HD126323 5901. 0   4.19 1    0.00 0 6036.
  01460.fits     HD126512 5774. 2   4.05 1   -0.58 2 5776.
  01461.fits     HD126512 5774. 2   4.05 1   -0.58 2 5812.
  01462.fits     HD126512 5774. 2   4.05 1   -0.58 2 5751.
  01466.fits     HD129499 5883. 0   4.19 1    0.00 0 6011.
  01467.fits     HD129814 5769. 0   4.23 1   -0.07 0 5845.
  01468.fits     HD130322 5410. 4   4.51 1    0.06 4 5418.
  01470.fits     HD131042 5650. 0   4.28 1   -0.10 0 5744.
  01473.fits     HD133002 5567. 0   4.21 1   -0.20 0 5541.
  01476.fits     HD134169 5831. 4   3.95 1   -0.84 3 5807.
  01477.fits     HD135101 5625. 2   4.22 1    0.08 2 5718.
  01478.fits     HD135101 5625. 2   4.22 1    0.08 2 5599.
  01479.fits     HD135101 5625. 2   4.22 1    0.08 2 5596.
  01480.fits     HD135204 5434. 3   4.00 1   -0.11 2 5398.
  01481.fits     HD135599 5257. 2   4.35 1   -0.12 2 5259.
  01482.fits     HD136202 6076. 3   3.90 1   -0.11 3 6137.
  01488.fits     HD136923 5379. 1   4.58 1   -0.07 1 5361.
  01490.fits     HD136923 5379. 1   4.58 1   -0.07 1 5354.
  01491.fits     HD137107 6037. 2   4.30 1    0.00 2 6045.
  01508.fits     HD139324 5790. 0   4.18 1    0.00 0 5894.
  01513.fits     HD140233 5854. 0   4.00 1   -0.16 0 5900.
  01514.fits     HD141272 5155. 0   4.35 1   -0.02 0 5330.
  01519.fits     HD142373 5806. 2   4.08 1   -0.43 4 5786.
  01524.fits     HD144287 5414. 2   4.50 1   -0.15 2 5400.
  01526.fits     HD144579 5293. 4   4.10 1   -0.70 2 5227.
  01527.fits     HD144579 5293. 4   4.10 1   -0.70 2 5221.
  01528.fits     HD144579 5293. 4   4.10 1   -0.70 2 5300.
  01536.fits     HD150680 5758. 2   3.77 1    0.04 4 5845.
  01544.fits     HD154345 5504. 3   4.44 1   -0.12 2 5505.
  01553.fits     HD158633 5290. 2   4.20 1   -0.49 2 5246.
  01555.fits     HD159062 5414. 2   4.30 1   -0.40 2 5351.
  01556.fits     HD159062 5414. 2   4.30 1   -0.40 2 5361.
  01557.fits     HD159222 5807. 4   4.29 1    0.08 2 5896.
  01558.fits     HD159307 6261. 2   4.00 1   -0.69 2 6112.
  01571.fits     HD161750 6900. 0   4.16 1    0.00 0 6780.
  01572.fits    HD161797A 5467. 2   3.88 1    0.20 4 5587.
  01580.fits     HD162691 6842. 0   4.04 1   -0.13 0 6515.
  01585.fits     HD163611 6400. 1   3.29 1   -0.30 0 6116.
  01586.fits     HD163611 6400. 1   3.00 1   -0.30 0 6189.
  01587.fits     HD163611 6400. 1   3.00 1   -0.30 0 6186.
  01593.fits     HD164115 6938. 0   3.74 1    0.00 0 6610.
  01594.fits     HD164259 6732. 1   4.14 1   -0.12 1 6682.
  01595.fits     HD164259 6732. 1   4.14 1   -0.12 1 6694.
  01596.fits     HD164259 6732. 1   4.14 1   -0.12 1 6690.
  01597.fits     HD164259 6732. 1   4.14 1   -0.12 1 6697.
  01598.fits     HD164259 6732. 1   4.14 1   -0.12 1 6691.
  01599.fits     HD164259 6732. 1   4.14 1   -0.12 1 6689.
  01600.fits     HD164259 6732. 1   4.14 1   -0.12 1 6678.
  01601.fits     HD164259 6732. 1   4.14 1   -0.12 1 6693.
  01602.fits     HD164259 6732. 1   4.14 1   -0.12 1 6693.
  01603.fits     HD164259 6732. 1   4.14 1   -0.12 1 6698.
  01604.fits     HD164259 6732. 1   4.14 1   -0.12 1 6691.
  01605.fits     HD164259 6732. 1   4.14 1   -0.12 1 6691.
  01606.fits     HD164259 6732. 1   4.14 1   -0.12 1 6690.
  01607.fits     HD164259 6732. 1   4.14 1   -0.12 1 6690.
  01611.fits     HD164651 5382. 0   4.40 1   -0.01 0 5573.
  01612.fits     HD164922 5392. 2   4.30 1    0.04 2 5452.
  01613.fits     HD165146 6892. 0   4.10 1    0.06 0 6597.
  01614.fits     HD165173 5505. 2   4.30 1   -0.05 2 5490.
  01617.fits     HD165341 5105. 2   4.61 1   -0.17 3 5346.
  01618.fits     HD165341 5105. 2   4.61 1   -0.17 3 5347.
  01619.fits     HD165341 5105. 2   4.61 1   -0.17 3 5348.
  01620.fits     HD165672 5779. 0   4.33 1    0.05 0 5877.
  01633.fits     HD168009 5793. 4   4.14 1   -0.04 3 5815.
  01634.fits     HD168009 5793. 4   4.14 1   -0.04 3 5786.
  01645.fits     HD169986 6100. 1   3.24 1    0.20 0 6171.
  01649.fits     HD170291 6300. 1   4.32 1   -0.06 0 6269.
  01656.fits     HD171067 5674. 1   4.42 1    0.00 0 5664.
  01660.fits     HD171304 5900. 1   4.21 1    0.00 0 5926.
  01662.fits     HD171802 6554. 2   4.20 1    0.10 1 6621.
  01663.fits     HD171834 6700. 2   4.10 1   -0.30 1 6685.
  01664.fits     HD171834 6700. 2   4.10 1   -0.30 1 6683.
  01665.fits     HD171834 6700. 2   4.10 1   -0.30 1 6666.
  01666.fits     HD171834 6700. 2   4.10 1   -0.30 1 6684.
  01667.fits     HD171834 6700. 2   4.10 1   -0.30 1 6687.
  01668.fits     HD171834 6700. 2   4.10 1   -0.30 1 6678.
  01669.fits     HD171834 6700. 2   4.10 1   -0.30 1 6669.
  01684.fits     HD172588 6800. 1   3.52 1    0.00 0 7007.
  01685.fits     HD172588 6800. 1   3.52 1    0.00 0 6983.
  01686.fits     HD172675 6150. 1   4.10 1   -0.10 0 6243.
  01691.fits     HD173216 6150. 1   4.03 1    0.00 0 6219.
  01696.fits     HD173634 6300. 1   4.24 1   -0.07 0 6433.
  01697.fits     HD173667 6329. 4   4.03 1   -0.08 4 6364.
  01699.fits     HD173701 5423. 2   4.40 1    0.18 2 5342.
  01707.fits     HD174704 6702. 2   3.50 1    0.39 1 6865.
  01719.fits     HD175225 5230. 1   3.55 1   -0.01 1 5433.
  01721.fits     HD175272 6500. 1   4.10 1    0.00 0 6634.
  01722.fits     HD175337 6967. 3   4.29 1   -0.04 0 6975.
  01723.fits     HD175337 6967. 3   4.36 1   -0.07 0 6974.
  01724.fits     HD175337 6967. 3   4.36 1   -0.07 0 6971.
  01730.fits     HD175726 6000. 1   4.23 1   -0.03 0 5912.
  01733.fits     HD169985 5780. 1   3.24 1    0.27 1 6169.
  01734.fits     HD175900 5814. 0   4.03 1   -0.23 0 5943.
  01735.fits     HD176112 7000. 1   3.73 1   -1.74 0 7327.
  01736.fits     HD176112 7000. 1   3.62 1   -2.24 0 7285.
  01737.fits     HD176118 6500. 1   4.12 1    0.00 0 6548.
  01742.fits     HD176841 5841. 2   4.30 1    0.23 2 5858.
  01743.fits     HD176841 5841. 2   4.30 1    0.23 2 5879.
  01744.fits     HD176851 6500. 1   3.95 1   -0.69 0 6649.
  01751.fits     HD177749 6400. 1   4.15 1   -0.03 0 6377.
  01753.fits     HD177904 6600. 1   4.17 1   -0.12 0 6748.
  01754.fits     HD177904 6600. 1   4.30 1   -0.13 0 6595.
  01760.fits     HD178574 6400. 1   4.35 1    0.00 0 6444.
  01761.fits     HD178596 6718. 2   4.13 1    0.03 1 6797.
  01769.fits     HD180086 6800. 1   3.75 1   -1.70 0 6865.
  01774.fits     HD180973 7000. 1   3.85 1   -0.12 0 6600.
  01775.fits     HD181096 6275. 3   4.03 1   -0.28 3 6201.
  01778.fits     HD181420 6300. 1   4.00 1   -0.10 0 6453.
  01782.fits     HD181655 5676. 1   4.41 1    0.00 0 5716.
  01783.fits     HD181806 6350. 1   4.20 1   -0.09 0 6343.
  01785.fits     HD182640 6790. 2   4.11 1   -0.13 0 6934.
  01786.fits     HD182640 6790. 2   4.11 1   -0.12 0 6925.
  01787.fits     HD182640 6790. 2   4.11 1   -0.13 0 6924.
  01788.fits     HD182640 6790. 2   4.11 1   -0.12 0 6931.
  01789.fits     HD182736 5430. 1   3.70 1   -0.06 2 5355.
  01791.fits     HD183341 5911. 2   4.30 1   -0.01 2 5893.
  01792.fits     HD183341 5911. 2   4.30 1   -0.01 2 5900.
  01795.fits     HD184499 5733. 4   4.04 1   -0.60 4 5687.
  01796.fits     HD184663 6478. 2   4.22 1    0.03 1 6590.
  01797.fits     HD184663 6478. 2   4.22 1    0.03 1 6595.
  01798.fits     HD184663 6478. 2   4.22 1    0.03 1 6571.
  01800.fits     HD185144 5281. 4   4.38 1   -0.26 3 5265.
  01802.fits     HD186379 5863. 4   3.91 1   -0.37 4 5868.
  01803.fits     HD186379 5863. 4   3.91 1   -0.37 4 5877.
  01805.fits     HD187123 5804. 4   4.38 1    0.12 4 5823.
  01806.fits     HD187691 6137. 4   4.19 1    0.08 4 6115.
  01807.fits     HD187923 5700. 3   3.99 1   -0.14 3 5737.
  01811.fits     HD188326 5251. 0   3.70 1    0.00 0 5425.
  01812.fits     HD188326 5251. 0   3.70 1    0.00 0 5441.
  01814.fits     HD189087 5341. 2   4.40 1   -0.12 2 5337.
  01817.fits     HD190067 5387. 1   4.20 1   -0.40 0 5410.
  01818.fits     HD190228 5294. 3   3.85 1   -0.27 3 5337.
  01819.fits     HD190228 5294. 3   3.85 1   -0.27 3 5370.
  01822.fits     HD190360 5576. 4   4.36 1    0.21 3 5572.
  01833.fits     HD195034 5699. 0   4.27 1   -0.06 0 5806.
  01835.fits     HD195634 6806. 0   3.52 1    0.00 0 6934.
  01840.fits    HD197076A 5798. 4   4.30 1   -0.17 2 5842.
  01841.fits    HD197076A 5798. 4   4.30 1   -0.17 2 5788.
  01844.fits     HD200375 6579. 0   4.12 1   -0.02 0 6387.
  01848.fits     HD202108 5712. 2   4.20 1   -0.21 2 5698.
  01850.fits     HD203839 6888. 0   4.37 1   -0.05 0 6375.
  01851.fits     HD204521 5809. 2   4.60 1   -0.66 2 5586.
  01858.fits     HD206374 5622. 1   4.47 1    0.00 0 5583.
  01859.fits     HD206374 5622. 1   4.47 1    0.00 0 5595.
  01864.fits     HD210460 5386. 3   4.10 1    0.00 0 5476.
  01865.fits     HD210460 5386. 3   4.10 1    0.00 0 5546.
  01889.fits     HD215065 5726. 2   4.00 1   -0.43 2 5621.
  01890.fits     HD215648 6222. 1   4.07 1   -0.30 4 6098.
  01891.fits     HD215704 5418. 2   4.20 1    0.07 2 5437.
  01893.fits     HD216219 5570. 2   3.12 1   -0.41 2 5841.
  01894.fits     HD216385 6219. 4   3.95 1   -0.26 3 6176.
  01906.fits     HD218209 5592. 2   4.25 1   -0.51 2 5541.
  01909.fits     HD218804 6191. 2   4.07 1   -0.28 2 6389.
  01912.fits     HD219396 5733. 2   4.00 1   -0.10 2 5664.
  01914.fits     HD219420 6196. 0   4.21 1   -0.09 0 6152.
  01915.fits     HD219420 6210. 0   4.35 1    0.00 0 6090.
  01923.fits     HD221354 5295. 1   4.52 1   -0.10 0 5282.
  01926.fits     HD221354 5295. 1   4.52 1   -0.10 0 5290.
  01927.fits     HD221354 5295. 1   4.50 1   -0.04 0 5253.
  01936.fits     HD222451 6632. 1   4.30 1    0.13 2 6657.
  01939.fits     HD223323 6375. 1   4.16 1   -0.18 0 6330.
  01944.fits     HD224839 5871. 0   4.19 1   -0.14 0 5887.
  01950.fits     HD032662 6318. 0   4.27 1    0.00 0 6154.
  01959.fits          SUN 5777. 4   4.44 1    0.00 4 5773.
  01960.fits          SUN 5777. 4   4.44 1    0.00 4 5726.
  01961.fits          SUN 5777. 4   4.44 1    0.00 4 5746.
  01962.fits          SUN 5777. 4   4.44 1    0.00 4 5751.
  01964.fits          SUN 5777. 4   4.44 1    0.00 4 5750.


==> table5.dat <==
           *BETA_CRB_-_HD137909     7601       0       1
                        0053+68     3680    1130       2
                        0316+51     6180       0       1
                        0317+43     5385       0       1
                        0317+49     6282       0       1
          1RXS_J024314.6+472031     6000       0       1
          1RXS_J025223.5+372914     5667      16       5
          1RXS_J025828.0+294805     4985       0       1
          1RXS_J030443.2+143740     5211      61       2
                        2012+46     6814       0       1
                        2038+33     4559     156       4
                        2048+28     6477       0       1
                         68_CYG     5507       0       1
                      ALPHA_GEM     7666       0       1
                        ALP_BOO     5105       3       2
                         AS_321     7148       0       1
                         AU_PEG     5387     346       2
                      BD+000144     6092       0       1
                      BD+000987     6586       0       1
                      BD+005394     3476       0       1
                      BD+012063     4911       0       1
                      BD+021993     5549      30       2
                      BD+023375     5393       9       2
                      BD+024651     5729       0       1
                      BD+034368     6152       0       1
                      BD+034437     5813       0       1
                      BD+044551     5896       0       1
                      BD+045040     5101       0       1
                      BD+055019     6005       0       1
                      BD+055154     4737      69       5
                      BD+064709     7808       0       1
                      BD+090145     5095      17       2
                      BD+091617     4900       0       1
                     BD+095031B     5829       0       1
                      BD+102277     6188      47       5
                      BD+120170     5958       0       1
                      BD+120736     4914       0       1
                      BD+124499     4211     108       9
                      BD+153364     5746       3       3
                      BD+154671     5923       0       1
                      BD+164830     5072       0       1
                      BD+172464     5063       0       1
                      BD+172550     5167       0       1
                      BD+172552     5210       0       1
                      BD+173248     5214       0       1
                     BD+173248A     5283       0       1
                      BD+174708     5728      89       2
                     BD+174708A     5621       0       1
                      BD+174799     5038       0       1
                      BD+180487     5826       0       1
                      BD+180492     5943       0       1
                      BD+182570     5202       0       1
                      BD+182652     5087       0       1
                      BD+182767     5201       0       1
                      BD+192550     5273       0       1
                      BD+192718     5167       0       1
                      BD+194915     5307       0       1
                      BD+202400     5571       0       1
                      BD+202849     5149       0       1
                      BD+203603     5885       0       1
                      BD+210584     6095       7       3
                      BD+212418     7601       0       1
                      BD+212437     5123       0       1
                      BD+212483     5118       0       1
                      BD+212514     5524       0       1
                      BD+212559     5001       0       1
                      BD+213245     4802      33       2
                      BD+222379     6306       0       2
                      BD+222450     5127       0       1
                      BD+222476     5225      60       2
                      BD+222606     5134       1       2
                      BD+222613     5243       0       1
                      BD+230465     5060       0       1
                      BD+233130     5104       0       1
                      BD+241959     5731     115       3
                      BD+242380     5092       0       1
                      BD+242428     5194       0       1
                      BD+242570     5202       0       1
                      BD+242595     5147       0       1
                      BD+242684     5139       0       1
                      BD+242694     5121       0       1
                      BD+242824     4142     105      10
                      BD+244563     5702       0       1
                      BD+250547     5558      32       7
                      BD+251981     6774       0       1
                      BD+252620     5219       0       1
                      BD+252638     5169       0       1
                      BD+252648     5129       0       1
                      BD+262268     5088       0       1
                      BD+262416     5343       0       1
                      BD+262461     6031       0       1
                      BD+262464     5646       0       1
                      BD+262547     5105       0       1
                      BD+264249     6040       0       1
                      BD+270555     5689      15       4
                      BD+271706     5238       0       1
                      BD+272053     5088       0       1
                      BD+272332     5039       0       1
                      BD+272366     5240       0       1
                      BD+274129     5030       0       1
                      BD+281697     5895       0       1
                      BD+282189     5082       0       1
                      BD+282221     5302       0       1
                      BD+282252     4987       0       1
                     BD+282284A     5969      32       5
                      BD+282302     5146       0       1
                      BD+284211     5548       0       1
                      BD+290366     5778       0       1
                      BD+290503     5148       0       1
                      BD+292091     5780       0       1
                      BD+292210     5175       0       1
                      BD+292290     5663       0       1
                      BD+292344     5200       0       1
                      BD+292355     5113      47       3
                      BD+292432     5298       0       1
                      BD+292480     5218       0       1
                      BD+292488     5195       0       1
                      BD+292526     5229       0       1
                      BD+292963     5682       0       1
                      BD+292999     6636      39       6
                      BD+294320     5829       0       1
                      BD+300206     4929      53      11
                      BD+302475     5053       0       1
                      BD+302501     7542       0       1
                      BD+312298     5077       0       1
                      BD+312439     4989       0       1
                      BD+312530     5234       0       1
                      BD+312569     5166       0       1
                      BD+312590     4899       0       1
                      BD+320092     6145       0       1
                      BD+321561     5017      14       5
                      BD+322188     6242       0       1
                      BD+322341     5016       0       1
                      BD+322342     5133       0       1
                      BD+322397     5082       0       1
                      BD+322425     5177       0       1
                      BD+324645     5488       0       1
                      BD+332136     6114       0       1
                      BD+332175     5259       0       1
                      BD+332242     5084       0       1
                      BD+332340     5115       0       1
                      BD+332400     5112       0       1
                      BD+332562     5815       0       1
                      BD+333930     5157       0       1
                      BD+334140     4685      23       3
                      BD+334707     4785       0       1
                      BD+342278     5197       0       1
                      BD+342776     6199       0       1
                      BD+350287     5217       0       1
                      BD+352268     5752       0       1
                      BD+352372     5150       0       1
                      BD+352401     5136       0       1
                     BD+353616A     7275       0       1
                      BD+354198     5954       0       1
                      BD+362165     6026       0       1
                      BD+362250     5184       5       2
                      BD+362278     5748       0       2
                      BD+362408     5229       0       1
                      BD+364301     5862       0       1
                     BD+370878A     5132       0       1
                      BD+371766     6330      49       9
                     BD+372218A     5817       0       1
                     BD+372218B     5725       0       1
                      BD+372448     5157       0       1
                      BD+374405     5741       1       2
                      BD+374406     5224       0       1
                      BD+381992     5740       0       1
                      BD+382418     5095       0       1
                      BD+382436     6004       0       1
                      BD+392046     6181      17      20
                      BD+392535     5768      36       2
                      BD+392597     5086       0       1
                      BD+394490     5955       0       1
                     BD+400175A     7287      46       5
                      BD+402548     5041       0       1
                      BD+402579     5252       0       1
                      BD+402601     5135       0       1
                      BD+405199     5707       0       1
                      BD+413306     5174       0       1
                      BD+413731     6391       0       1
                      BD+413931     5525       0       1
                      BD+420659     7580       0       1
                      BD+423607     5653       0       1
                      BD+434305     4902       0       1
                      BD+440493     5431       0       1
                      BD+443670     5608       1       2
                      BD+460610     5251      17       2
                      BD+460681     7676       0       1
                      BD+472312     5614       0       1
                      BD+473458     7594       9       2
                      BD+481666     6261       0       1
                      BD+483149     5059       9       3
                      BD+483666     6053       0       1
                      BD+484067     5075       3       3
                      BD+510096     7748       0       1
                      BD+540886     4470      37       2
                     BD+541499B     5300      11       2
                      BD+621132     5815       0       1
                      BD+630260     7758       0       1
                      BD+630438     5326      11       3
                     BD+640302A     6281       0       1
                      BD+640904     5356     295      14
                      BD+640992     6211       0       1
                      BD+660268     5334       0       2
                     BD+690121A     6470       3       2
                      BD+720094     5715       0       1
                      BD+720699     5377       0       1
                      BD+750325     5510       0       1
                      BD+760286     6170       0       1
                      BD+780830     5870     181       2
                      BD+800087     7678       0       1
                      BD-011792     5227       0       1
                      BD-014397     5555       0       1
                      BD-035686     5623       0       1
                      BD-040414     7553       0       1
                      BD-045927     5797       0       1
                      BD-100388     6037       0       1
                        BET_CEP     5684       0       1
                         BL_HER     6121     264      17
                 BOISSE_HD34078     5848       5       7
                       CALLISTO     5695       0       2
                          CERES     5757       6       4
                      CIEL_BLEU     5454      61       6
                   CIEL_DE_JOUR     5737       0       1
       CIEL_DE_JOUR-_SPECTR_SOL     5557      18       2
                   CIEL_DU_JOUR     5577      62       7
                    COMPARAISON     5870       0       1
                      DELTA_ORI     5437       0       1
                      GAMMA_GEM     7662       0       1
                  GICLAS258-033     5306       0       1
                         GJ0034     5915       2       3
                         GJ0053     5434      10       8
                         GJ0106     4292       0       1
                         GJ0107     6264      14       4
                         GJ0113     5302      32       7
                         GJ0211     5247       3       3
                         GJ0324     4823       5       3
                         GJ0337     5394      25       6
                         GJ0423     5883       0       1
                         GJ0451     5214      15       2
                         GJ0505     5076      12       3
                         GJ0549     6210       2       3
                         GJ0586     5221     103       9
                         GJ0695     5342       0       1
                         GJ0771     5366       4       3
                         GJ0797     5852       5       3
                         GJ0872     6139       2       3
                         GJ0886     4719      32       3
                         GJ0914     5466      25       8
                         GJ1502     5083      20       4
                        GJ2311A     5893       5       3
                         GJ3194     5683       3       3
                        GJ5441A     5244       1       2
                         GJ5634     6571     113       4
                         GJ6092     5427      33       8
                         GJ6350     5868      15      13
                         GJ7652     5050      50      15
                        GJ7681A     6132       2       3
                         GJ7733     5897      47       6
                        GJ7832A     5189       2       3
                        GJ8061A     5208      16       6
                            GSC     5102       0       1
                 GSC04296-00542     4327     190       2
                      HALE-BOPP     5686      59       4
             HALE-BOPP,_NUCLEUS     5804      17       3
                             HD     5849       0       1
                       HD000001     5776      93       3
                       HD000070     5821       0       1
                       HD000101     5970       6      13
                       HD000123     5650       0       1
                       HD000166     5470       0       1
                       HD000245     5791       5       2
                       HD000330     5972       0       1
                       HD000400     6182       0       1
                       HD000406     5182       0       1
                      HD000471A     5759       0       1
                       HD000483     5810       0       1
                       HD000553     5079      38      11
                       HD000652     6112       0       1
                       HD000653     7605       0       1
                       HD000691     5498      10       5
                       HD000693     6152      33       5
                       HD000700     6004      21       2
                       HD000804     5872      36       2
                       HD000886     6224       8      47
                       HD001227     5381       0       1
                       HD001280     7601       8       2
                       HD001400     4703       0       1
                       HD001404     7547      12      19
                       HD001461     5600       0       1
                       HD001497     5816       0       1
                       HD001562     5792       0       1
                      HD001562A     5787      10      16
                       HD001832     5823      15      15
                       HD001835     5738      28       4
                       HD001976     6597       0       1
                       HD002330     6114      29       5
                       HD002506     5268       0       1
                       HD002520     5779       0       1
                       HD002550     5773      81       2
                       HD002663     6097       0       1
                       HD002665     4688      34       3
                       HD002852     7586       0       1
                       HD002887     7754       0       1
                       HD002910     5030       0       1
                       HD003066     7320       5       4
                       HD003079     6086      11      25
                       HD003141     5164      33       7
                       HD003149     5996       9      27
                       HD003161     6212       0       1
                       HD003196     6029      14       2
                       HD003229     6337       6       2
                       HD003268     6203       0       1
                       HD003360     6220      14      81
                       HD003369     6622       0       1
                       HD003440     5972      17       6
                       HD003546     5349      34       4
                       HD003567     6007     104       2
                       HD003628     5808      29       4
                       HD003651     5024     142       3
                      HD003651A     5143      65       3
                       HD003712     5035      61      13
                       HD003765     4803      63      33
                       HD003801     6112       9      13
                       HD003894     6156       0       1
                       HD003901     6439       0       1
                       HD003964     5659       0       1
                       HD004128     5189      63       2
                       HD004188     5155       0       1
                       HD004243     6019       2       2
                       HD004256     4255       0       1
                       HD004307     5819       0       1
                       HD004395     5647       0       1
                       HD004449     5102       0       1
                       HD004482     5201       0       1
                       HD004502     5204       0       1
                       HD004614     5930       7       5
                       HD004628     4968       0       1
                       HD004635     4984      39       4
                       HD004744     5139       0       1
                       HD004778     7640       0       1
                       HD004813     6182      27      62
                       HD004940     5900       0       1
                      HD005005A     5563      26       3
                       HD005015     6110      15      14
                       HD005065     6001       9      31
                       HD005066     7620       6       2
                       HD005112     4648      72       7
                       HD005129     5972       9       2
                       HD005268     5221      19       6
                       HD005286     4940      97       4
                       HD005294     5753      33      13
                       HD005312     6065       0       1
                       HD005372     5819      17      11
                       HD005395     5280      35       4
                       HD005470     5950      48       2
                      HD005516A     5168       0       1
                       HD005550     7636      20       2
                       HD005600     6280       0       1
                       HD005651     6234       0       1
                       HD005850     5489      37       2
                       HD005857     5130      31       8
                      HD005916A     5411       0       1
                       HD005996     5519       0       1
                       HD006239     6263       0       1
                       HD006374     6202       0       1
                       HD006482     5122       0       1
                       HD006512     5815      29       2
                       HD006582     5427      15      14
                      HD006582A     5449      27       5
                       HD006715     5673      24      15
                       HD006718     5669       2       2
                       HD006755     4908      46       4
                       HD006833     5033       0       1
                       HD006860     3914       0       1
                       HD006920     5956       0       1
                       HD006963     5570       0       1
                      HD007047A     5960      15      11
                       HD007106     4971       0       1
                       HD007228     6168       0       1
                       HD007352     6101      18       8
                       HD007355     6163       7       2
                       HD007374     7132       1       2
                       HD007410     7694       0       1
                       HD007445     6618      17       4
                       HD007476     6388       2       2
                       HD007510     5488       0       1
                       HD007578     4787       0       1
                       HD007590     5967       0       1
                       HD007669     7552       0       1
                       HD007699     7770       0       1
                       HD007924     5229       9       3
                       HD008004     5994      12      13
                      HD008027A     7090       0       1
                       HD008100     5833      13       2
                       HD008207     4999       0       1
                       HD008249     5829      55       2
                       HD008262     5804      21      10
                       HD008328     5548       0       1
                       HD008358     4861       0       1
                       HD008365     5959      20       2
                       HD008441     7665      11       2
                       HD008467     5360       0       1
                       HD008542     5835       0       1
                       HD008553     5128      59       4
                       HD008574     6064      13      46
                       HD008599     5214       0       1
                       HD008648     5776      21      12
                       HD008723     6626      13      11
                       HD008730     5813       0       1
                       HD008733     5187       0       1
                       HD008745     6270      13       3
                       HD008855     6646       0       1
                       HD009032     6066       0       1
                       HD009091     5954      10      14
                       HD009138     4882       1       2
                       HD009147     7773       0       1
                       HD009224     5879      23      13
                       HD009393     7119       0       1
                       HD009407     5686       0       1
                       HD009408     5187       0       1
                       HD009472     5727      30      12
                       HD009536     6118       0       1
                       HD009562     5857       3       2
                       HD009638     5091       0       1
                       HD009670     6096      22      25
                       HD009826     6196      10      94
                       HD009902     5565       0       1
                       HD009927     4675       0       1
                       HD009966     5855      18       2
                       HD009986     5829      24      10
                       HD010008     5275       0       1
                       HD010086     5687      21      41
                      HD010088A     7217       0       1
                       HD010126     5457       0       1
                       HD010132     5305       0       1
                       HD010145     5612       8       2
                       HD010206     6146       0       1
                       HD010307     5880       7      11
                       HD010337     5581       0       1
                       HD010476     5183      43      10
                       HD010556     5940       0       1
                       HD010700     5302       0       1
                       HD010757     6023      10      11
                       HD010780     5339      37      35
                       HD010844     5861      11      13
                       HD010975     5239       0       1
                       HD011007     5982       8      50
                       HD011029     5405      34       4
                       HD011045     5829       0       1
                       HD011087     6092       0       1
                       HD011130     5343       0       1
                       HD011168     5888       0       1
                       HD011373     4419       0       1
                       HD011474     6126       0       1
                       HD011559     5202       0       1
                       HD011616     5925       0       1
                       HD011749     5071       0       1
                       HD011850     5652       0       1
                      HD011926A     5718      18      42
                       HD011946     7504       0       1
                       HD011948     7607     114       2
                       HD011949     5132       8       4
                       HD012051     5369      70       4
                       HD012216     7653      32      19
                       HD012235     5953      35       4
                       HD012323     5763      19       3
                      HD012323A     5780      10       3
                       HD012382     6159       0       1
                       HD012436     6170       0       1
                       HD012536     5837      23       2
                       HD012661     5475       9       2
                       HD012741     5893      35       2
                       HD012800     6096      33       2
                       HD012846     5717      17      14
                      HD012881A     7281       0       1
                       HD012929     5002      27       2
                       HD012993     5494       0       1
                       HD013162     7605       6       2
                       HD013268     5340      17       2
                       HD013324     4708       0       1
                       HD013382     5740      18      29
                       HD013403     5681      24       2
                      HD013403A     5709      82      12
                       HD013480     5408       0       1
                       HD013483     5383       0       1
                       HD013507     5685      23      25
                       HD013555     6364      16      13
                       HD013579     4721      87       2
                       HD013612     6066       5       2
                       HD013825     5625      26      30
                       HD013829     6086      12      10
                       HD013836     5626       1       2
                       HD013931     5793       0       1
                       HD013974     5711      13       3
                      HD013974A     5725       5       2
                       HD013997     5161       0       1
                       HD014055     7512      17       7
                      HD014082B     5825       0       1
                       HD014191     7300       0       1
                       HD014214     6010      18       6
                       HD014221     6376       0       1
                       HD014252     7650      41       6
                       HD014305     6062       0       1
                       HD014330     4696     134       7
                       HD014348     6079      16      56
                       HD014374     5426       0       1
                       HD014426     5317       0       1
                       HD014522     7762       0       1
                       HD014536     7654       0       1
                       HD014626     5075      63       3
                       HD014633     5704       0       1
                      HD014633A     5701       0       1
                       HD014802     5870       0       1
                       HD014874     5722      22      53
                       HD014877     6046       0       1
                       HD014914     5202       0       1
                       HD014969     4824       0       1
                       HD015095     5975      18      19
                       HD015096     5352      29       4
                       HD015137     5284       0       1
                      HD015144A     7621       0       1
                       HD015165     6767       0       1
                       HD015210     6206      16       6
                       HD015219     5383       0       1
                       HD015292     5740       0       2
                       HD015335     5900      17      31
                       HD015376     5039       0       1
                       HD015397     6106       5       4
                       HD015453     5123       0       1
                       HD015570     7265       0       1
                       HD015596     5209      23       2
                      HD015596A     5291       2       2
                       HD015632     5753      39       3
                       HD015670     6014       0       1
                       HD015753     5647      13      21
                       HD015755     5046       0       1
                       HD015777     5795      21       2
                       HD015779     5178       0       1
                       HD015819     6121       0       1
                       HD015830     5679      35      13
                       HD015866     5786       0       1
                       HD015981     5863       0       1
                       HD016175     5903      18       3
                       HD016232     6211       0       1
                       HD016247     5236       0       1
                       HD016287     4800       0       1
                       HD016397     5798       0       1
                       HD016400     5152       0       1
                       HD016582     6166       4       5
                       HD016638     6107       9       4
                       HD016663     6387       0       1
                       HD016673     6229      26       3
                       HD016739     6097      15       3
                       HD016765     6195       7       3
                       HD016895     6281      17      15
                      HD016895A     6292       2       3
                       HD016970     7470       0       1
                       HD017225     5727       0       1
                       HD017240     6759       9       2
                       HD017379     5248       0       1
                       HD017382     5207       9       2
                       HD017499     6173       0       1
                       HD017674     5916      15       8
                       HD017775     7818       0       1
                       HD017820     5837       0       1
                       HD017925     5168       0       1
                       HD017948     6389      16      14
                       HD018143     4698       0       1
                       HD018144     5508      31      10
                       HD018404     6651       0       1
                       HD018450     5148       0       1
                       HD018632     4864      60       3
                       HD018702     5249      23       3
                       HD018757     5706       9      30
                       HD018768     5674       0       1
                      HD018768A     5831       0       1
                       HD018803     5618      25      18
                       HD018885     4988       0       1
                       HD019019     6056      21      21
                       HD019103     6185       0       1
                       HD019256     5962      18       9
                       HD019275     7468       9       6
                       HD019304     6329       0       1
                       HD019308     5709       2       2
                      HD019308A     5786      22       9
                       HD019373     5908       0       1
                       HD019445     5911       7       2
                       HD019457     6435      13       4
                       HD019476     4975       0       1
                       HD019485     5463      47       3
                       HD019518     5818      38       2
                       HD019648     6392       0       1
                       HD019769     6006      12       8
                       HD019787     5072       0       1
                       HD019845     5198       0       1
                       HD019902     5560      50       4
                       HD019994     6056       3       2
                       HD020039     5416       0       1
                       HD020065     5789       0       1
                       HD020149     7669       0       1
                       HD020165     5119      11       2
                      HD020210A     7321       0       1
                       HD020278     5955      19       3
                      HD020346A     7618       6       4
                       HD020367     6046      19      38
                       HD020439     5867       0       1
                       HD020477     5901      18       7
                       HD020512     5389      16       2
                       HD020527     5527       0       1
                       HD020600     6244       0       1
                       HD020630     5687      65       2
                       HD020677     7528      16       8
                       HD020678     5659       0       1
                       HD020771     5965       4       2
                       HD020791     5272       0       1
                       HD020809     6672       0       1
                       HD020940     6143      28       2
                       HD021183     5648      20      42
                       HD021243     7508       0       1
                       HD021313     5937       0       1
                       HD021496     5882       0       1
                       HD021663     5493       0       1
                       HD021799     7432       0       1
                       HD021809     5358      31       6
                       HD021977     5801       0       1
                       HD022049     5145       0       1
                       HD022179     5688       6       3
                       HD022211     6068       0       1
                       HD022220     7450       0       1
                       HD022309     5970      27      16
                       HD022374     7832       0       1
                       HD022380     5735       0       1
                       HD022403     5394      10       2
                       HD022468     4710      28       7
                       HD022481     6154       0       1
                       HD022484     5981      22      28
                       HD022556     6016       0       1
                       HD022764     4728       8       2
                       HD022872     5941       0       1
                       HD022879     5757      48       4
                       HD022928     6551      16       2
                       HD022951     6055       0       2
                       HD022961     7686       0       1
                       HD023030     5806       0       1
                      HD023050A     5834      19      34
                       HD023052     5689       0       1
                       HD023074     6125       0       1
                       HD023091     6126       0       1
                       HD023140     5035      38       3
                       HD023169     5881       0       1
                       HD023183     5163       0       1
                      HD023183A     5169       0       1
                       HD023207     7584       0       1
                       HD023221     5986       0       1
                       HD023232     4957      20       4
                       HD023249     5182      39       7
                       HD023302     6561       0       1
                       HD023351     6622       0       1
                       HD023386     5674       9       3
                       HD023387     7667       0       1
                       HD023438     5966       0       1
                       HD023596     6012      16      34
                       HD023631     7709       0       1
                       HD023642     7513      64       7
                       HD023763     7470       0       1
                       HD023850     6757      54      19
                      HD023850A     6788       0       1
                      HD023874A     6796       0       1
                       HD023901     5338       0       1
                       HD023948     7473       0       1
                       HD024040     5799      21      18
                       HD024053     5729       3       3
                       HD024098     6571       0       1
                       HD024206     5629      18       8
                       HD024213     6087       8      10
                       HD024301     5868       0       1
                       HD024357     6869      53       2
                       HD024368     7649       0       1
                       HD024386     6122       0       1
                       HD024398     5528      32      14
                       HD024409     5687      14      13
                      HD024431A     5617       0       1
                       HD024496     5542      19      18
                       HD024552     5892       0       1
                       HD024690     6567       0       1
                       HD024702     5711       0       1
                       HD024712     7163      29       2
                       HD024760     5888      12      52
                       HD024775     4964       0       1
                       HD024894     6075       0       1
                       HD024912     5375      33      29
                       HD024971     5506       0       1
                       HD025163     7670       0       1
                       HD025354     7493       0       1
                      HD025444A     5617      27      11
                       HD025457     6179      25      11
                       HD025490     7584      16      11
                       HD025532     5458      44       2
                       HD025602     5173       0       1
                       HD025604     5040       0       1
                       HD025621     6242      14       3
                       HD025638     5398       0       1
                       HD025639     5628       0       1
                      HD025639A     5663       0       1
                       HD025642     7257      55       3
                       HD025665     4809     113       6
                       HD025680     5794       0       1
                       HD025682     5414       0       1
                       HD025825     5915       0       1
                       HD025867     6860      14      14
                       HD025893     5061       0       1
                       HD025998     6236      18      24
                       HD025999     7770       0       1
                       HD026162     5013      68       2
                       HD026171     7507       0       1
                       HD026182     5805     124       9
                       HD026322     6848      38       6
                       HD026337     5365      64       3
                       HD026345     6580       0       1
                       HD026367     6265       0       1
                       HD026546     5073       0       1
                       HD026581     4547       0       1
                       HD026659     5454       0       1
                       HD026749     5631      21       8
                       HD026755     5040       0       1
                       HD026756     5623      90       2
                       HD026767     5760       0       1
                       HD026784     6263       0       1
                       HD026792     7664       0       1
                       HD026794     4759      72       6
                       HD026874     5636      23       5
                       HD026900     5015       0       1
                       HD026912     6540       0       1
                       HD026913     5725     148      12
                       HD026923     5975      17      17
                       HD026965     5079     297       4
                       HD027022     5490      46       2
                       HD027130     5379      61       8
                       HD027149     5693      17       7
                       HD027172     6250      23       6
                       HD027192     5942       0       1
                       HD027281     6307       0       1
                       HD027282     5584      57       3
                       HD027311     7238       0       1
                       HD027348     5267       0       1
                      HD027348A     5224       0       1
                       HD027371     5083      82       4
                       HD027406     6043       0       1
                       HD027495     5976      17       4
                      HD027495A     5978      17      13
                       HD027628     7148      16       2
                       HD027639     4830       0       1
                       HD027685     5674      62       2
                       HD027697     5169       0       1
                       HD027749     7289       0       1
                       HD027808     6191       0       1
                       HD027857     5702       0       1
                       HD027887     6366       0       1
                       HD027935     5374      52       2
                       HD027962     7600      16       3
                       HD027969     5869      50       3
                       HD027989     5654      45       4
                       HD028005     5540       0       1
                       HD028099     5749      39      14
                       HD028114     6762       0       1
                       HD028192     5828       0       1
                       HD028292     5000       0       1
                       HD028305     5007      94       4
                       HD028307     5199       0       1
                       HD028319     5137       0       1
                       HD028344     5866       0       1
                       HD028424     5086       0       1
                       HD028447     5608      27      21
                       HD028495     5399       0       1
                       HD028520     7697       0       1
                       HD028676     5902      15      10
                       HD028821     5675       0       1
                       HD028946     5381       5       2
                       HD028978     7636       0       1
                       HD028992     5832       0       1
                       HD029037     6276       0       1
                       HD029139     4092     181       9
                       HD029150     5727      21      10
                       HD029170     5753       9       2
                       HD029284     5970       0       1
                       HD029310     5894       0       1
                       HD029329     6227      12       6
                       HD029403     6389       0       1
                       HD029419     6000       0       1
                       HD029461     5792      22      10
                       HD029587     5597      29      10
                       HD029645     6003      17      14
                       HD029647     7124       0       1
                       HD029936     5745       0       1
                       HD029980     5814       0       1
                       HD030376     5391       6       2
                       HD030455     5711       0       1
                       HD030468     7549       4       3
                       HD030495     5781       0       1
                       HD030557     5167       0       1
                       HD030562     5828       9       2
                       HD030589     6036       0       1
                       HD030652     6428      19       9
                       HD030708     5726      17       5
                       HD030739     7199      56       2
                       HD031000     5457      17      23
                       HD031118     4217       0       1
                       HD031134     7512       0       1
                       HD031253     6085      25      15
                       HD031295     7462      26      11
                      HD031295A     7476      21       3
                       HD031338     5220       0       1
                       HD031412     6062      23      21
                       HD031444     5402       0       1
                       HD031501     5422       0       1
                       HD031647     7734       0       1
                       HD031675     6270      14      20
                       HD031738     5417       0       1
                       HD031781     6134      30       4
                       HD031845     6475       0       1
                       HD031867     5741       0       1
                       HD031966     5748       0       1
                       HD032070     5620      35       2
                       HD032147     3999       0       1
                       HD032259     5916      24      14
                       HD032643     7626       0       1
                       HD032662     6134      13       2
                       HD032850     5286      16       4
                       HD032923     5739      36       3
                      HD032923A     5725      17      23
                       HD032963     5771      16      11
                       HD032990     5919      11       4
                      HD033021A     5811      10      11
                       HD033111     7330       4       2
                       HD033256     6296      10       4
                       HD033313     6196       0       1
                       HD033564     6397      12      20
                       HD033608     6465       3       2
                      HD033632A     6116      14       8
                       HD033636     5952      17      48
                      HD033671A     7440       0       1
                       HD033751     5029       5       2
                       HD034029     5552      30      17
                       HD034031     5746      32       4
                       HD034078     5841      16      36
                       HD034085     4933       0       1
                       HD034162     7535       8       3
                       HD034200     5304      31       3
                       HD034233     6810       0       1
                       HD034411     5864       0       1
                       HD034445     5842      25       2
                       HD034452     6761       1       2
                       HD034559     5248       0       1
                       HD034634     5687       0       1
                       HD034654     6148      10       2
                       HD034656     5407       8       2
                       HD034720     6186       0       1
                       HD034745     6095      16       8
                       HD034787     6773       0       1
                       HD034816     6091       0       1
                       HD034878     5166       0       1
                       HD035147     5868       0       1
                       HD035242     7424       4       2
                       HD035369     5287      65       2
                       HD035468     6125       3       2
                      HD035619A     5684       0       1
                      HD035620A     4374       0       1
                       HD035715     6036      41      25
                       HD035759     5944       0       1
                       HD035768     6164       0       1
                      HD035961A     5856      15      13
                      HD035961B     5507     528      26
                       HD036066     5978      19      19
                       HD036079     5504       0       1
                       HD036215     5989       0       1
                       HD036248     6037       0       1
                       HD036384     3545       0       1
                       HD036387     5943       0       1
                       HD036395     6177       0       1
                       HD036443     5617      14       3
                      HD036483A     5658       5       2
                       HD036486     5502      28       3
                       HD036512     5988       0       1
                       HD036525     6498       0       1
                       HD036591     6098       0       1
                       HD036667     5914      11      11
                       HD036822     5909       0       1
                       HD036861     5688      29       2
                       HD036891     5625       0       1
                       HD037006     5579       0       1
                       HD037008     5146      31       3
                       HD037022     5013       0       1
                      HD037041A     5559       0       1
                       HD037043     5722       0       1
                       HD037061     5744      42       2
                       HD037062     5351       0       1
                       HD037124     5617      17      67
                       HD037128     4920       0       1
                       HD037160     5124      28       5
                       HD037366     5918       3       2
                       HD037394     5233       0       1
                       HD037638     5330       0       1
                       HD037685     5865       0       1
                       HD037693     5865       8      12
                       HD037737     5539       0       1
                       HD037742     5018      81       4
                       HD037773     5652       0       1
                       HD037776     5987       9       2
                      HD037977A     6013       0       1
                       HD037984     5055       0       1
                       HD038089     6476       0       2
                       HD038090     7321       0       1
                       HD038230     5200      47      32
                       HD038270     7594      12       2
                       HD038406     5835       0       1
                       HD038528     7486       0       1
                       HD038529     5385      23       2
                       HD038675     5070       0       1
                       HD038771     5183      32      12
                       HD038798     7642       0       1
                       HD038808     5438       0       1
                       HD038858     5711       4       2
                      HD039003A     4974       0       1
                       HD039070     5346       0       1
                       HD039082     7710       0       1
                       HD039118     5589       0       1
                       HD039299     5642      13       2
                       HD039587     5900      23      19
                       HD039594     6187       0       1
                       HD039715     4542      56       2
                       HD039773     7239       0       1
                       HD039833     5770      52       2
                       HD039853     4438       0       1
                       HD040020     4910       0       1
                       HD040035     5095       0       1
                       HD040111     5322       0       1
                       HD040136     6891      11       3
                       HD040259     6619       0       1
                       HD040282     4327      43       2
                       HD040330     6024      33       2
                       HD040397     5416       0       1
                       HD040446     7607       0       1
                      HD040460A     5124       0       1
                       HD040512     6482      39       2
                       HD040573     7627       0       1
                       HD040616     5754      29      26
                       HD040647     5395       0       1
                       HD040650     6042       9      28
                       HD040708     5447       0       1
                       HD040801     5130       0       1
                       HD040964     7268       0       1
                       HD041079     4825       0       1
                       HD041143     5036       0       1
                      HD041161A     5546       5       2
                       HD041330     5896      12      40
                       HD041361     5276      42       2
                       HD041380     5389      84       2
                       HD041433     5392      39       2
                       HD041484     5685       0       1
                       HD041593     5313      34      24
                      HD041597A     5189       0       1
                       HD041712     6488       0       1
                       HD041997     5463       0       1
                       HD042012     5399       0       1
                       HD042088     5742       0       1
                       HD042089     5224       0       1
                       HD042092     7510      58       2
                       HD042111     7458       0       1
                       HD042143     7579       0       1
                       HD042217     4556       0       1
                       HD042250     5331       0       1
                       HD042256     5183       0       1
                       HD042341     4704       0       1
                       HD042353     6863       7       2
                       HD042533     7567       0       2
                       HD042548     6578       0       1
                       HD042597     6128       0       1
                       HD042618     5789       9      20
                       HD042659     7449       0       1
                       HD042773     3464       0       1
                       HD042807     5685      29      42
                       HD042819     5988       1       2
                       HD042983     5104       0       1
                       HD043021     7225       0       1
                       HD043023     5321       0       1
                       HD043039     5155       0       1
                       HD043042     6487      19       9
                       HD043083     5328       0       1
                       HD043188     5181       0       1
                       HD043264     6717       0       1
                       HD043285     6537      49       2
                       HD043318     6241       4       3
                       HD043358     6353       0       1
                       HD043378     7627      27      23
                       HD043383     6071       0       2
                       HD043523     6124       9      12
                       HD043587     5885       2       4
                      HD043587A     5914      15      25
                       HD043756     6541       0       1
                       HD043835     7731       0       1
                       HD043856     6154      15       2
                       HD043905     6565       0       1
                       HD043947     5973      19      14
                       HD044007     5059       0       1
                       HD044256     4940       0       1
                       HD044372     7606       5       2
                       HD044391     5292       0       1
                       HD044418     5257       0       1
                       HD044614     5911      24      20
                       HD044716     5834       0       1
                       HD044771     5372       0       1
                       HD044812     5286       0       1
                       HD044947     7479       0       1
                       HD044966     6323       0       1
                       HD044982     5475     132      58
                       HD044985     6001      21      11
                       HD044990     5017       0       1
                       HD045067     5993       2       2
                       HD045152     5270       0       1
                       HD045161     5709       0       1
                       HD045211     5339       0       1
                       HD045282     4993       0       1
                       HD045391     5722       6      10
                       HD045415     5111       3       2
                       HD045507     5334       0       1
                       HD045580     5926      13      13
                       HD045743     6113       0       2
                       HD045759     6064       0       1
                       HD045789     6446       0       1
                       HD045821     5780       0       1
                       HD045875     6128       0       1
                       HD046090     5569      13       2
                      HD046090A     5594       0       1
                       HD046105     7433       0       1
                       HD046122     5415       0       1
                       HD046149     5743      78       4
                       HD046150     5629      21       4
                       HD046223     5544       1       3
                       HD046300     6373       0       1
                       HD046301     6331       0       1
                       HD046304     7048      16      77
                       HD046328     5836       0       1
                       HD046454     5026       0       1
                      HD046480A     5317       0       1
                       HD046484     5376       0       1
                       HD046485     5574       0       1
                       HD046557     7410       0       1
                       HD046558     6764       0       1
                       HD046588     6176      11       9
                       HD046642     7652       0       1
                       HD046712     7554       0       1
                       HD046758     5316       0       1
                       HD046780     5751       0       1
                       HD046871     6072       0       1
                       HD046966     5745      11       3
                       HD047022     6801       0       1
                       HD047031     7460      16       3
                       HD047088     5821       0       1
                       HD047103     7844      39       5
                       HD047105     7713      30       3
                       HD047127     5597      18      15
                       HD047138     5427       0       1
                       HD047157     5499       0       1
                       HD047219     5303       0       1
                       HD047257     7581       0       1
                       HD047272     7632       0       1
                       HD047292     6169      21       2
                       HD047309     5784      29      17
                       HD047366     5182       0       1
                       HD047382     5547      15       2
                       HD047417     5684       0       1
                       HD047529     5074       0       1
                       HD047530     5293       0       1
                       HD047731     5546       0       1
                       HD047752     4525       0       1
                       HD047756     6927       0       1
                       HD047817     4958       0       1
                       HD047839     5845      36       2
                      HD047839A     5816       3       3
                       HD047984     6703       0       1
                       HD048097     7508      31      18
                       HD048099     5628      17       2
                       HD048157     7382       0       1
                       HD048217     3129       0       1
                       HD048271     6925       0       1
                       HD048279     5655      10       2
                       HD048299     6031       0       1
                       HD048410     5955      23      13
                       HD048432     5210       0       1
                       HD048434     5363       0       1
                       HD048565     6006       4       2
                       HD048568     6631       0       1
                      HD048591A     5828       4       2
                       HD048640     5017       0       1
                       HD048682     6103       0       1
                       HD048684     5934      20      14
                       HD048717     5988       0       1
                       HD048845     7558       0       1
                       HD048915     7611      28       5
                       HD049040     7707       0       1
                       HD049063     4996       0       1
                       HD049178     5666       9       3
                       HD049223     7500       0       1
                       HD049245     7591       8       2
                       HD049291     5010       0       1
                       HD049385     6104      21       4
                       HD049641     4934       0       1
                       HD049736     5981      13      17
                       HD049932     6282       0       1
                       HD049933     6496       9       3
                       HD050039     6389       0       1
                       HD050062     7550       0       1
                       HD050167     4785       0       1
                       HD050206     6430       0       1
                       HD050207     5130       0       1
                       HD050229     5126       0       1
                       HD050522     5354       0       1
                       HD050553     6042       0       1
                       HD050554     6033      15      50
                       HD050581     7198      16       2
                       HD050692     5917       8      36
                       HD050761     6261       0       1
                       HD050794     6880       0       1
                       HD050818     4997       0       1
                       HD050819     5566       0       1
                       HD050867     6209       0       1
                       HD050888     5305       0       1
                       HD050904     5297       0       1
                       HD051000     5400       0       1
                       HD051046     5670       0       1
                      HD051067A     6105       8       2
                       HD051105     5039       0       1
                       HD051219     5666      18      17
                       HD051295     6098       0       1
                       HD051419     5746       9      31
                       HD051530     6042      18      14
                      HD051530A     6125       0       1
                       HD051866     4585       0       1
                       HD052184     4655       0       1
                       HD052265     6054       0       1
                       HD052628     7628     100       2
                       HD052634     5951       8       3
                       HD052737     5443       0       1
                       HD053075     5973       0       1
                       HD053329     5268       0       1
                       HD053451     5188       0       1
                       HD053505     5763       0       1
                       HD053532     5631      26      26
                       HD053566     6212       0       1
                       HD053927     4995       0       1
                       HD054046     5950       0       1
                       HD054079     5113       0       1
                       HD054100     5989       0       1
                       HD054217     7545       0       1
                       HD054371     5541      16       2
                       HD054405     6093       0       1
                       HD054619     4113       0       1
                       HD054632     4601       0       1
                       HD054718     5995       0       1
                       HD054810     5097       0       1
                       HD054828     5345       0       1
                       HD055011     4882       0       1
                       HD055185     7531       0       1
                       HD055280     5015       0       1
                       HD055575     5820      19      21
                       HD056124     5836      16      15
                       HD056202     5821      30      12
                       HD056303     5968      11      10
                       HD056354     6040       0       1
                       HD056359     7212       0       1
                       HD056448     5360       0       1
                       HD056513     5720       0       1
                       HD056515     6053       0       1
                       HD057006     6167      11       3
                       HD057132     4998       0       1
                       HD057313     5168       0       1
                       HD057625     6017       0       1
                       HD057678     5277       0       1
                       HD057707     5157       0       1
                       HD057727     5316       0       1
                       HD057838     5312       0       1
                       HD057901     4758       0       1
                       HD057955     7071       0       1
                       HD058072     5338       0       1
                       HD058142     7682      32       6
                       HD058207     5117      26       2
                       HD058368     5208       0       1
                       HD058369     4547       0       1
                       HD058500     5203       0       1
                       HD058551     6161      22       8
                       HD058595     5574      25       2
                       HD058714     4950       0       1
                       HD058781     5580      30      15
                       HD058830     5601     779      17
                       HD058855     6325       9      13
                       HD058946     6847       1       3
                       HD059037     7564       0       1
                       HD059061     5271       0       1
                       HD059090     6351       0       1
                       HD059110     7504       0       1
                       HD059227     5197       0       1
                       HD059360     5846      18      13
                       HD059380     6355       1       2
                       HD059450     5944      10       7
                       HD059688     5823       0       1
                       HD059747     5106      41       5
                       HD059875     5274      10       2
                       HD059984     5901       3       2
                       HD060178     7742       0       1
                       HD060272     5330       0       1
                       HD060294     4983       0       1
                       HD060298     5811      24       4
                       HD060318     5188       0       1
                       HD060408     5441      22      14
                       HD060491     5114       0       1
                       HD060503     5196       0       1
                       HD060521     5887      13       2
                       HD060522     3886       0       1
                       HD060803     5945       4       2
                       HD060846     5899       0       1
                       HD060986     5366       0       1
                       HD061273     5212       0       1
                       HD061294     4330       0       1
                       HD061363     5179       0       1
                       HD061366     5092       0       1
                       HD061421     6542      23      19
                       HD061606     4870      32       2
                       HD061690     6233       2       2
                       HD061935     5194       9       2
                       HD062140     7584       0       1
                       HD062141     5317       0       1
                       HD062161     6411       0       1
                       HD062301     5927       0       1
                       HD062323     6150       0       1
                       HD062345     5213      20       2
                       HD062346     5681      11      12
                       HD062509     5161      84       4
                       HD062549     5840       0       1
                       HD062613     5545      27      14
                       HD062721     4513       0       1
                       HD062923     5533       0       1
                       HD062968     5404       0       1
                       HD063108     6606       0       1
                       HD063332     6405      12       7
                       HD063348     3731       0       1
                       HD063433     5642       5       3
                       HD063798     5288      18       2
                       HD063814     5994      16      33
                       HD063843     7636       0       1
                       HD064090     5461      14       2
                       HD064152     5256       0       1
                       HD064235     6620       4       2
                       HD064273     5626       0       1
                       HD064468     4617      68       2
                       HD064491     6908       0       1
                       HD064649     5096       0       2
                       HD064685     6809       0       1
                       HD064815     5773       0       1
                       HD064967     5253       0       1
                      HD065065B     5434       0       1
                       HD065123     6218       0       1
                       HD065339     7718     104       3
                       HD065345     5258       0       1
                       HD065430     5197       3       2
                       HD065523     5360       0       1
                       HD065583     5378      16      11
                       HD065874     5965       0       2
                       HD065900     7743       0       1
                       HD065934     5226       0       1
                       HD066011     6087      27       2
                       HD066067     6363      58       2
                       HD066090     4664       0       1
                       HD066141     4969       0       1
                       HD066444     5134       4       2
                       HD066550     5382       0       1
                       HD066776     5156       0       1
                       HD066948     5450      15       2
                      HD067064A     5964      43       5
                       HD067150     6047       0       1
                       HD067230     7075      26       2
                       HD067346     5996       3       2
                       HD067481     6092       0       1
                       HD067539     5237       0       1
                       HD067589     6582       0       1
                       HD067594     5590       0       1
                       HD067767     5421      27       2
                       HD067827     5991      19      13
                       HD067911     6778      35       2
                       HD067959     7647       0       1
                       HD068017     5598       3       2
                      HD068017A     5609      33      13
                       HD068146     6257      30      10
                      HD068146A     6299      11       4
                       HD068168     5736      23      17
                      HD068255A     6248      12      28
                       HD068312     5309       0       1
                       HD068375     5311       0       1
                       HD068380     6470       0       1
                       HD068426     5201      27       2
                       HD068638     5397       0       1
                      HD068638A     5429      19      26
                       HD068788     5151       0       1
                       HD068951     4733       0       1
                       HD069056     5555       0       1
                       HD069475     6090       0       1
                       HD069548     6637       4       6
                       HD069611     5686       0       1
                       HD069633     5377       6       2
                       HD069897     6233      14      15
                       HD069960     5393       0       1
                       HD070088     5582       0       1
                       HD070093     5037       0       1
                       HD070298     6371       0       1
                       HD070494     4546       0       1
                       HD070516     5711       0       1
                       HD070523     5150       0       1
                       HD070689     4436       0       1
                       HD070923     6000       0       1
                       HD070937     6459       2       2
                       HD070958     6172       0       2
                       HD071088     5228       0       1
                       HD071148     5876      10      89
                       HD071155     7620      35      13
                       HD071227     5911       0       1
                       HD071244     6097       0       1
                       HD071262     7398       0       1
                       HD071377     5084       0       1
                       HD071431     5899      15       2
                       HD071479     5852       0       1
                       HD071557     6892       0       1
                       HD071595     6549       0       1
                       HD071640     6114       0       1
                       HD071780     5865       0       1
                       HD071827     6128      15       2
                       HD071881     5874      16      31
                       HD071974     5491      26      15
                       HD072146     5110       0       1
                       HD072490     5229      28       5
                       HD072561     5269       0       1
                       HD072659     5900       0       1
                       HD072660     7657      15       5
                       HD072760     5283       0       1
                       HD072779     5950      16       2
                       HD072823     6184       0       1
                       HD072905     5822      21      20
                       HD072945     6012     393       3
                       HD072946     5751     273      57
                       HD073017     5231       0       1
                       HD073045     7199       0       1
                       HD073108     5027       0       1
                       HD073226     5869      19      13
                       HD073343     4609       0       1
                       HD073344     6117      16      64
                       HD073350     5755       0       1
                       HD073393     5676       0       1
                       HD073666     7648       0       1
                       HD073667     5098      31      17
                      HD073668A     5959     101      36
                       HD073975     4277       0       1
                       HD074011     5752      30      35
                       HD074057     5999       0       1
                       HD074156     6039      21      43
                       HD074280     6414      16       4
                       HD074395     5761       0       1
                       HD074485     5333      30       2
                       HD074721     7337     370       2
                       HD074739     5326       0       1
                       HD074777     5837       0       1
                       HD075302     5677      16      19
                       HD075318     5406       7       3
                       HD075332     6212      14      13
                       HD075506     5250      62       2
                       HD075528     5829      19      22
                       HD075732     4821      87      60
                       HD075767     5817       0       1
                       HD075782     5993       0       1
                       HD075880     5645       0       1
                       HD075896     7610       1       2
                       HD075898     6003       0       1
                       HD075933     5868       9      15
                       HD075935     5419      13       3
                       HD075958     5332      14       2
                       HD076010     4350       0       1
                       HD076095     5672       2       3
                       HD076151     5737       0       2
                       HD076218     5464       0       1
                       HD076272     6079      14       2
                       HD076291     4978       0       1
                       HD076294     5229       0       1
                       HD076539     5772      15       3
                       HD076752     5780      54      34
                       HD076780     5727      26      13
                       HD076813     5297       0       1
                       HD076932     5734       0       1
                       HD077006     5887       0       1
                       HD077350     7572       7       4
                       HD077407     5836       0       1
                       HD077730     5853       0       1
                       HD077912     5374      48       2
                       HD078050     5016       0       1
                       HD078175     6437       0       1
                       HD078233     5362       0       1
                       HD078235     5352      55       2
                       HD078366     5942      17       2
                       HD078538     5751       0       1
                       HD078660     5740       0       1
                       HD079096     5390      29       2
                      HD079107A     6056      52       2
                       HD079126     5977       0       1
                       HD079181     5283       0       1
                       HD079282     5827       0       1
                       HD079551     5401      67       2
                      HD079551A     5302       0       1
                       HD079555     4675      47       2
                       HD079910     4943       0       1
                       HD079969     4779       0       1
                       HD080081     7509       0       1
                       HD080290     6396      11       7
                       HD080355     5527       0       1
                       HD080367     5081      76       4
                       HD080536     5941      13      12
                       HD080546     4902       0       1
                       HD080606     5343      12       2
                       HD080607     5035       0       1
                       HD080699     6015       0       1
                       HD080715     4495       0       1
                       HD080731     6950       0       1
                       HD080914     6318       0       1
                       HD081040     5722      39      17
                       HD081192     5096       0       1
                       HD081688     5207       0       1
                       HD081809     5678       1       2
                       HD081858     5910       0       3
                       HD081997     6462       1       2
                       HD082074     5345       2       2
                       HD082093     7739       0       1
                       HD082106     4698      43       9
                       HD082198     4100       0       1
                       HD082328     6273       0       1
                       HD082443     5312      48      15
                      HD082443A     5270      19      13
                       HD082460     5798       0       1
                       HD082635     5348       0       1
                       HD082881     5925       0       1
                       HD082885     5346      25       4
                      HD082885A     5294      50      33
                       HD082944     7499       0       1
                       HD082969     5291      19       2
                       HD083186     6076       0       1
                       HD083240     5175       0       1
                       HD083371     5233       0       2
                       HD083870     5714       0       1
                       HD084021     4992       2       2
                       HD084347     4998       0       1
                       HD084441     5613      32       2
                       HD084869     6270       0       1
                       HD084937     6295       8       2
                       HD084965     5250       0       1
                       HD085040     7301       0       1
                       HD085091     5670       0       1
                       HD085235     7605       0       2
                       HD085238     6058       0       1
                       HD085268     4111       0       1
                       HD085301     5617      22      13
                       HD085362     5941       0       1
                       HD085426     5752       0       1
                       HD085503     4345      47       2
                       HD085533     5673      36       2
                       HD085582     5395       0       1
                       HD085719     5784       0       1
                       HD085843     5971       3       2
                       HD085902     5831       0       1
                       HD086133     5964       0       1
                      HD086133A     5946      23      16
                       HD086165     5874       0       1
                       HD086358     6801       0       1
                       HD086460     5929      17      12
                       HD086513     5089       0       1
                       HD086560     5963      12      19
                      HD086677A     6402       0       1
                       HD086728     5655       0       1
                       HD086884     5991       0       1
                       HD086986     7506      74       2
                       HD087359     5651       0       1
                       HD087484     5516       0       1
                       HD087680     5797       0       1
                       HD087737     6393      21       5
                       HD087776     5806       0       1
                       HD087836     5596       0       1
                       HD087853     6336      46       2
                       HD087883     4730       0       1
                       HD087912     5703       0       1
                       HD087974     6789      14       3
                       HD088072     5811      16      42
                       HD088097     5661       0       1
                       HD088402     5936      12       2
                       HD088446     5935      31       2
                       HD088638     5478       0       1
                       HD088725     5737      31       2
                       HD088775     5821       0       1
                       HD088960     7497       0       1
                       HD088986     5827      21      30
                       HD089010     5802      16       5
                       HD089021     7643       1       3
                       HD089125     6100       1       2
                       HD089251     5872      13      33
                       HD089269     5666       2       3
                      HD089269A     5673      12      19
                       HD089307     5947      16      43
                       HD089389     6053       8      51
                       HD089449     6461      34       4
                       HD089485     5095       0       1
                       HD089507     6600       0       2
                       HD089652     5844       0       1
                       HD089707     5888       1       2
                       HD089744     6212      24       2
                       HD089758     4050     129       2
                       HD089774     7639       0       1
                       HD089822     7606       0       1
                       HD090089     6594       9      18
                       HD090343     5283      43      21
                       HD090361     7500      24       2
                       HD090494     5859       0       1
                       HD090507     5244       0       1
                       HD090508     5831       0       1
                       HD090537     5208       0       1
                       HD090681     5927       0       1
                       HD091130     7420       0       1
                       HD091204     5884       9       6
                       HD091316     5278      37       2
                       HD091347     5923      10      22
                       HD091480     6868      35      12
                       HD091988     5796       0       1
                       HD092075     5958       0       1
                       HD092127     6380       0       1
                       HD092482     5159       0       1
                       HD092545     6130       0       1
                       HD092588     5255      31       2
                       HD092786     5439       0       1
                       HD092788     5627       0       1
                       HD092825     7554       0       1
                       HD092855     6006       0       1
                       HD092903     5964       7       2
                       HD093089     5823       9       8
                       HD093153     5539       0       1
                       HD093215     5780       0       1
                       HD093291     5252       0       1
                       HD093329     7325       0       1
                       HD093330     5523       0       1
                       HD093521     5514      28      31
                       HD093915     5532       0       1
                       HD094012     6135       0       1
                       HD094028     5992       0       1
                       HD094084     4957       0       1
                       HD094268     5972       0       1
                       HD094291     6042       0       1
                       HD094292     5872      20       9
                       HD094402     5221       0       1
                       HD094426     6185       0       1
                       HD094497     5159       0       1
                       HD094587     5010       0       1
                       HD094667     5696       0       1
                       HD094672     6535       3       2
                       HD094718     5545       0       1
                       HD094765     4993     113       2
                       HD094835     5910       0       1
                       HD095072     5751       0       1
                       HD095128     5875      16      55
                       HD095241     5877      10       3
                       HD095345     5139      20       2
                       HD095418     7705      30      39
                       HD095608     7577       9       3
                      HD095608A     7560      45       2
                       HD095808     5329       0       1
                      HD096003A     7788       0       1
                       HD096064     5419       0       1
                       HD096094     5926      14      25
                       HD096527     6153       1       2
                       HD096553     5971      54       3
                       HD096612     4820       0       1
                       HD096626     5778       0       1
                       HD096833     4967       0       1
                       HD096853     5540       0       2
                       HD096938     6451       0       1
                       HD096971     6370      40       9
                       HD097037     5892       0       1
                       HD097140     5990       0       1
                       HD097167     5720       0       1
                       HD097178     6122       0       1
                       HD097194     6100       0       1
                       HD097306     6324      13       7
                       HD097334     5863      17       2
                       HD097633     7676      20      15
                       HD097658     5222      11       2
                       HD097711     5788      14      19
                       HD097832     5468       0       1
                       HD097890     6086       0       1
                       HD097916     6380       0       1
                       HD098078     5590       0       1
                       HD098088     7588      37     106
                      HD098088A     7725       0       1
                      HD098230J     5867       0       1
                       HD098262     4998       0       1
                       HD098281     5457       0       1
                       HD098366     5127       0       1
                       HD098618     5824       0       1
                       HD098630     5981      53       2
                       HD099233     5864       0       1
                      HD099491A     5241      39      13
                       HD099505     5761      17      31
                       HD099563     7300       0       1
                      HD099563A     7419       0       1
                       HD099747     6540      13       5
                       HD099748     5400       0       1
                       HD100029     4228     103       2
                       HD100167     5867      97       3
                      HD100284A     6599      27      13
                       HD100563     6470      16      10
                       HD100696     5233       0       1
                       HD100796     5980      42       6
                       HD100869     5932       0       1
                       HD101013     5089       0       1
                       HD101079     5307       0       1
                       HD101177     5942       7      20
                       HD101227     5557      28      16
                       HD101242     5745      29      30
                       HD101369     7659       5       2
                       HD101484     5212       0       1
                       HD101690     5910      45      43
                       HD101907     5720     139       3
                      HD102013A     5442       0       1
                       HD102160     5147       0       1
                       HD102161     5854       0       1
                       HD102224     5055       0       1
                       HD102494     5301      31       2
                       HD102618     6045       0       1
                       HD102646     5325       0       1
                       HD102686     5292       0       1
                       HD102870     6161       0       1
                       HD102909     5346       0       1
                       HD102928     5146       0       1
                       HD103070     5096       0       1
                      HD103095A     5237      22      57
                       HD103128     5255       0       1
                       HD103246     6120       0       1
                       HD103287     7725       7       6
                       HD103431     5544       0       1
                      HD103431B     5541      19       4
                      HD103432A     5659      15       4
                       HD103542     5177       0       1
                       HD103605     4948       0       1
                       HD103781     5224       0       1
                       HD103813     5149       0       1
                       HD103828     5811       0       1
                       HD103847     5345       0       1
                       HD103912     5193       0       1
                       HD103913     5959       9       2
                       HD103928     6943      16       6
                       HD103955     5313       0       1
                       HD104181     7650       0       2
                       HD104243     5497       0       1
                       HD104289     6218      12       6
                       HD104783     5329       0       1
                       HD104862     5075       5       2
                       HD104906     5209       0       1
                       HD104956     6128      12      47
                       HD104958     5344       0       1
                       HD104979     5241      12       2
                       HD104999     6491       0       1
                       HD105086     5266       0       1
                       HD105087     5086      29      10
                       HD105100     5322       0       1
                       HD105184     5720       0       1
                       HD105302     5092       0       1
                       HD105320     6196       0       1
                      HD105421A     6207       0       1
                       HD105422     5932       0       1
                       HD105586     5214       0       1
                       HD105631     5339      29       2
                       HD105740     5217       0       1
                       HD105755     5867      26       2
                       HD105843     5150       0       1
                       HD105844     5320       0       1
                       HD106103     6611       0       1
                       HD106116     5660       6       2
                       HD106210     5719       9      18
                       HD106252     5886      17      50
                       HD106278     5099       0       1
                       HD106279     5218       0       1
                       HD106293     6532      12       2
                       HD106366     5682       0       1
                       HD106383     5342       0       1
                       HD106510     5858       0       1
                       HD106516     6197      56       5
                       HD106591     7517      65       3
                       HD106691     6578       0       1
                       HD106714     5258       0       1
                       HD106783     4011     131      22
                       HD106811     5886       0       1
                       HD106886     5106       0       1
                       HD106946     6773       0       1
                       HD107146     5806       0       1
                       HD107158     5218       0       1
                       HD107213     6261      18       2
                       HD107259     7609      15       4
                       HD107328     5107      26       3
                       HD107381     4975       0       1
                       HD107382     5033       0       1
                       HD107485     5238       0       1
                       HD107486     5051       0       1
                       HD107495     5164       0       1
                       HD107582     5637       0       1
                       HD107597     5225       0       1
                       HD107610     4878       0       1
                       HD107611     6322       0       1
                       HD107634     5098       0       1
                       HD107655     7638       0       1
                       HD107700     6267      11       5
                      HD107700A     6325       0       1
                      HD107705A     6165      12      16
                       HD107741     5034       0       1
                       HD107764     5096       0       1
                       HD107777     6022       0       1
                       HD107907     5294       0       1
                       HD107950     5409       0       1
                       HD107966     7598      36       6
                       HD107967     5230       0       1
                       HD108019     5991       0       1
                       HD108076     5749       5       2
                       HD108077     5287       0       1
                       HD108134     5954      15      17
                       HD108155     5354       0       1
                       HD108301     5095       0       1
                       HD108468     5268       0       1
                       HD108534     4956       0       1
                       HD108575     5774      20      14
                       HD108662     7564     115       3
                       HD108713     6060       0       1
                       HD108793     5842       0       1
                       HD108863     5238       0       1
                       HD108872     4912       0       1
                       HD108942     5646       0       1
                       HD108945     7728      23       6
                       HD108954     6051       8      21
                       HD108955     5271       0       1
                       HD108956     5859       8      19
                       HD108957     4805       0       1
                       HD108984     5151      23       2
                       HD109053     5253      22       2
                       HD109085     6769      28       7
                       HD109154     6031       9      13
                      HD109247A     6590      47       2
                       HD109281     5079       0       1
                       HD109283     5355       0       1
                       HD109303     6002       0       1
                       HD109358     5882      10     117
                       HD109389     5154       0       1
                       HD109401     6549       0       1
                       HD109413     6149       6       3
                       HD109451     5012       0       1
                       HD109461     5328       0       1
                       HD109530     6440       0       1
                       HD109552     5911       8       3
                       HD109625     5988       0       1
                       HD109793     5337       0       1
                       HD109840     7440      27       5
                       HD110010     5901      13       8
                       HD110065     4990       0       1
                       HD110067     5322       0       1
                       HD110314     5720      10       4
                       HD110379     6757       6      18
                       HD110392     5289       0       1
                       HD110411     7402      33      11
                       HD110462     7647       0       1
                       HD110463     4826      38       3
                       HD110535     5064       0       1
                       HD110537     5645       0       1
                       HD110744     5159       0       1
                       HD110788     5277       0       1
                       HD110833     4774      58      19
                       HD110869     5822      11       2
                       HD110897     5840      17      10
                       HD110979     5654       0       1
                       HD110986     5273       0       1
                       HD110988     5236       0       1
                       HD110995     5122       0       1
                       HD111013     5157       0       1
                       HD111069     5850       0       1
                       HD111154     5997      13       3
                       HD111164     5178       0       1
                       HD111256     5241       0       1
                       HD111395     5617       5       6
                       HD111398     5745       0       1
                      HD111398A     5752      15      16
                       HD111444     5202       0       1
                       HD111456     6228      14       9
                       HD111513     5852      17      25
                       HD111526     5285       0       1
                       HD111539     5038       0       1
                       HD111574     4888       0       1
                       HD111604     7270      17      33
                       HD111742     5110       0       1
                       HD111812     5843      84       2
                       HD111813     5096       0       1
                       HD111860     4817       0       1
                       HD111878     6149       0       2
                       HD111938     5756       0       1
                       HD112030     5305       0       1
                       HD112070     5123       0       1
                       HD112099     5251       0       1
                       HD112114     5178       0       1
                       HD112127     4122       0       1
                       HD112138     5637       0       1
                       HD112139     5185       0       1
                       HD112299     5961       0       1
                       HD112337     5466       0       1
                       HD112396     7543       9       3
                       HD112412     6863       4       2
                       HD112445     5068       0       1
                       HD112528     6499       0       1
                       HD112641     4841       0       1
                       HD112706     5181       0       1
                       HD112735     6101      13      21
                       HD112758     5251       0       1
                      HD112758A     5244      23       9
                       HD112914     4734     124       7
                       HD112956     5562      38      16
                       HD112961     5299       0       1
                       HD112973     5255       0       1
                       HD112988     5219       0       1
                       HD113001     5956       0       1
                       HD113037     6530       0       1
                       HD113077     5286       0       1
                       HD113113     5312       0       1
                       HD113139     6794      37       2
                       HD113226     5299       0       1
                       HD113243     5122      11       2
                       HD113270     5003       0       1
                       HD113319     5729      25      33
                       HD113320     5078       0       1
                       HD113321     5141       0       1
                       HD113449     5178       0       1
                       HD113492     5112       0       1
                       HD113493     5182       0       1
                       HD113515     5235       0       1
                       HD113561     5588       0       1
                       HD113649     5186       0       1
                       HD113731     5261       0       1
                       HD113771     5264       0       1
                       HD113784     5127       0       1
                       HD113829     5138       0       1
                       HD113894     7635       0       1
                       HD113996     4416       0       1
                       HD113997     5003       0       1
                       HD114036     5633       0       1
                       HD114059     5292       0       1
                       HD114060     5640       0       1
                       HD114108     5146       0       1
                       HD114174     5729      40      31
                       HD114190     5183       0       1
                       HD114216     5761       0       1
                       HD114327     5143       0       1
                       HD114330     7588      90       2
                       HD114357     4750       0       1
                       HD114358     5247       0       1
                      HD114378J     6360       8      10
                       HD114400     5819       0       1
                       HD114448     5097       0       1
                       HD114605     5220       0       1
                       HD114636     5186       0       1
                       HD114638     5301       0       1
                       HD114674     5239       0       1
                       HD114710     6014       5      21
                       HD114762     5886      88       2
                       HD114783     4970       0       1
                       HD114929     5285       0       1
                       HD114959     5169       0       1
                       HD115003     7113       0       1
                       HD115043     5860      17      58
                       HD115153     5546       0       1
                       HD115231     5640       0       1
                       HD115274     6164      11       2
                       HD115339     5601       0       1
                       HD115349     5761       0       1
                       HD115364     5312       0       1
                       HD115382     5770       0       1
                       HD115383     6008       0       1
                       HD115404     5044       0       1
                      HD115404A     5020      36      28
                       HD115424     5131       0       1
                       HD115464     5027       0       1
                       HD115538     5182       0       1
                       HD115539     5277       0       1
                       HD115558     5341       0       1
                       HD115604     7199       8       4
                       HD115617     5660       0       1
                       HD115675     4170     173      10
                       HD115782     5921      13       4
                       HD115829     5863       0       1
                       HD115856     4721       0       1
                       HD115927     5158      25       3
                       HD115928     5127       0       1
                       HD115954     5822      78       2
                      HD115955A     6134       3       2
                       HD116029     4961       0       1
                       HD116091     5878      62       2
                       HD116160     7455      27       4
                       HD116232     5247       0       1
                       HD116292     5306       0       1
                       HD116406     5284       0       1
                       HD116442     5279      30      18
                       HD116443     5109      28      16
                       HD116515     5178      18       3
                       HD116516     5195       0       1
                       HD116568     6531       2       2
                       HD116617     5179       0       1
                       HD116619     5102       0       1
                       HD116656     7649      34      41
                       HD116956     5361      34      33
                       HD117028     5209       0       1
                       HD117043     5509      26      20
                       HD117064     5144       0       1
                       HD117137     5184       0       1
                       HD117139     5214       0       1
                       HD117176     5591      34      55
                       HD117204     5053       0       1
                       HD117262     5058       0       1
                       HD117263     5159       0       1
                       HD117265     5068       0       1
                       HD117347     5122       0       1
                       HD117434     5039       0       1
                       HD117464     4433       0       1
                       HD117566     5522       0       1
                       HD117635     5290       0       1
                       HD117656     5172       0       1
                       HD117710     4917       0       1
                       HD117728     5121       0       1
                       HD117830     5352       0       1
                       HD117846     5266       0       1
                       HD117858     5813       0       1
                       HD117893     5030       0       1
                       HD117912     5081       0       1
                       HD117936     4557     100       2
                       HD117982     5038       0       1
                       HD118006     6001       0       1
                       HD118022     7755      33       2
                       HD118203     5823      17       4
                       HD118217     5159       0       1
                       HD118234     4905       0       1
                       HD118264     5138       0       1
                       HD118288     4867       0       1
                       HD118296     5197       0       1
                       HD118311     5083       0       1
                       HD118361     5278       0       1
                       HD118658     5179       0       1
                       HD118790     5995       0       1
                       HD118823     5043       0       1
                       HD118874     5056       0       1
                       HD118905     5074       0       1
                       HD118971     5260       0       1
                       HD119024     7372      11       5
                       HD119036     5219       0       1
                       HD119083     5070       0       1
                       HD119125     5261       0       1
                       HD119126     5158       0       1
                       HD119332     5198      69       4
                       HD119334     5162       0       1
                       HD119537     7544       9       2
                       HD119550     5826      13      18
                       HD119585     5187       0       1
                       HD119616     5181       0       1
                       HD119617     5008       0       1
                       HD119650     5137       0       1
                       HD119666     5130       0       1
                       HD119748     5136       0       1
                       HD119914     5258       0       1
                       HD120066     5917      13      42
                       HD120084     5156       0       1
                       HD120136     6426      17      17
                       HD120162     5945       0       1
                       HD120164     5135       0       1
                       HD120183     5203       0       1
                       HD120198     7571       0       1
                       HD120364     5178       0       1
                       HD120420     5127       0       1
                      HD120510A     6432       5       7
                       HD120531     5212       0       1
                       HD120567     5194       0       1
                       HD120618     5157       0       1
                       HD120664     5338       0       1
                       HD120687     7515       0       1
                       HD120753     5225       0       1
                       HD120787     5331      31      20
                       HD121131     5173       0       1
                       HD121319     5155       0       1
                       HD121368     5166       0       1
                       HD121370     6034      17     232
                       HD121560     6096      14       8
                       HD121604     5060       0       1
                       HD121725     5130       0       1
                       HD121827     5091       0       1
                       HD121934     5232       0       1
                       HD121953     5756       0       2
                       HD121979     5490       0       1
                       HD122007     7336      49       4
                       HD122064     4176       0       1
                       HD122081     5226       0       1
                       HD122201     5163       0       1
                       HD122285     5128       0       1
                       HD122364     5305       0       1
                       HD122385     5260       0       1
                       HD122408     7427       0       1
                       HD122518     5897       0       1
                       HD122602     5226       0       1
                       HD122652     6166       0       1
                       HD122674     6167       0       1
                       HD122676     5475      20       3
                       HD122693     5951       0       1
                       HD122716     5392       0       1
                       HD122727     5776      30       3
                       HD122730     5183       0       1
                       HD122742     5495      44      13
                       HD122796     5186       0       1
                       HD122970     6716       0       1
                       HD123282     5077       0       1
                       HD123301     4994       0       1
                       HD123533     5049       0       1
                       HD123628     5162       0       1
                       HD123822     5186       0       1
                       HD123999     6141       4       2
                       HD124115     6466       0       1
                       HD124292     5493       0       1
                       HD124425     6333      10       2
                       HD124441     6197       0       1
                       HD124570     6160       0       1
                       HD124850     6140      33      18
                       HD124897     5114      24       9
                       HD125079     5459      56       2
                       HD125141     5814       0       1
                       HD125162     7607       6       5
                       HD125184     5595      14       5
                       HD125193     6126     298      15
                       HD125248     7749       0       1
                       HD125272     6061       0       1
                       HD125347     6309       0       1
                       HD125706     5893       0       1
                       HD125796     6187      19       2
                       HD126029     5920      18       3
                       HD126031     6956      18       5
                       HD126053     5726      10       2
                      HD126246A     5987      20      39
                       HD126248     7088     425       3
                       HD126265     6096       9       3
                       HD126323     6035      15      22
                       HD126512     5820      16      64
                       HD126551     6276       0       1
                       HD126660     6222       7      15
                       HD126675     6274       0       1
                       HD126868     5677       0       2
                       HD127243     5396       0       1
                       HD127304     7696       0       1
                       HD127334     5625       0       1
                       HD127506     4394      86      14
                       HD127667     6087      13       2
                       HD127852     6138       0       1
                       HD128165     4572      45       2
                       HD128167     6622      32      38
                       HD128219     5820       0       1
                       HD128311     4871       6       2
                       HD128332     6190       6       7
                       HD128385     6163       7       3
                       HD128429     6298       0       1
                       HD128642     5451       0       1
                       HD128660     6184       0       1
                       HD128661     7366       0       1
                       HD128729     5686       0       1
                       HD128901     6755      11      11
                       HD129171     5948      18       4
                       HD129290     5906       0       1
                       HD129333     5564      29       8
                       HD129357     5809       0       1
                      HD129413A     5876      21      25
                       HD129425     6142       0       1
                       HD129499     5996      13      21
                       HD129814     5835      17      32
                       HD129920     5809      40       3
                       HD130004     4839       0       1
                       HD130087     6005       0       1
                       HD130109     7471      51       3
                       HD130125     6050       0       1
                       HD130145     5892       4       3
                       HD130215     5182      16       3
                       HD130255     5129      20       2
                       HD130268     5563       0       1
                       HD130288     5851       0       1
                       HD130322     5378       8       2
                       HD130385     6086       0       1
                       HD130396     6177       0       1
                      HD130559A     7659       0       1
                      HD130617A     6023      42      14
                       HD130786     5802       0       1
                       HD130838     6057       0       1
                       HD130948     5952      16       2
                       HD130952     5218      20       2
                       HD130987     6098       0       1
                       HD131042     5771      17      29
                       HD131156     5449      21       4
                       HD131359     6025       0       1
                       HD131511     5194      34       3
                       HD131873     4850       0       1
                       HD132142     5235      45       3
                       HD132145     7650       7       2
                       HD132254     6274       6       8
                       HD132406     5834       0       1
                       HD132425     5121       0       1
                       HD132505     5931       0       1
                       HD132737     5209       0       1
                      HD132742O     7358       2       2
                       HD132833     4691       3       2
                       HD132950     4626       0       1
                       HD133002     5632      13      45
                       HD133091     6120       0       1
                       HD133208     5314      15       3
                       HD133371     4136      80       3
                       HD133621     5762      10       2
                       HD133826     6104       9      18
                       HD133962     7639       9       4
                       HD134044     6227       7      17
                       HD134083     6524      11      17
                       HD134319     5675      19      24
                       HD134439     4528       0       1
                       HD134793     7755       0       1
                       HD135045     6208       0       1
                       HD135101     5706       0       1
                      HD135101A     5688      61      26
                      HD135101B     5553      18      32
                       HD135143     5999       0       1
                       HD135204     5413       0       1
                       HD135502     7577       0       2
                       HD135599     5285      51       3
                       HD135722     5224       0       1
                       HD135724     5984       0       1
                       HD135891     5936      17       4
                       HD136064     6171      11       3
                       HD136138     5307       4       2
                       HD136202     6126      13       7
                      HD136202A     6150       2       2
                      HD136202B     6124      28      11
                       HD136512     5266       9       5
                       HD136834     4557       0       1
                       HD136924     5399       0       1
                       HD137107     6053       9      13
                       HD137422     7277       0       1
                       HD137569     5890       0       1
                       HD137629     5865       5       3
                       HD137687     5356       0       1
                       HD137703     5793       0       1
                       HD137759     4900      39       4
                       HD137763     5253      42       4
                       HD137909     7567      25       3
                      HD137909A     7635      82       4
                       HD138266     7695       0       1
                       HD138339     6243       0       1
                       HD138369     5818      29       2
                       HD138481     4316       0       1
                       HD138525     6206      13       6
                       HD138573     5775      13      16
                       HD138594     5615       0       1
                       HD138633     7696       0       1
                       HD138749     6564      16       2
                       HD138852     5195       0       1
                       HD138919     5599       0       1
                       HD139006     7696      17       2
                       HD139007     6132       0       1
                       HD139044     7095       0       1
                       HD139213     5835       0       1
                       HD139323     4677      84      11
                       HD139324     5923      12      15
                       HD139329     5195       0       1
                       HD139492     6212       0       1
                       HD139518     7598       0       1
                       HD139588     5654       0       2
                       HD139777     5744       3       2
                       HD139813     5406       0       1
                       HD140023     6093       0       1
                       HD140209     5813       0       1
                       HD140233     5922      19      36
                       HD140283     5645      45       2
                       HD140324     5889       0       1
                       HD140432     6060       0       1
                       HD140436     7649      22       8
                       HD140514     5756       0       1
                       HD140538     5665      27       4
                      HD140538A     5688      18      14
                       HD140571     6337       0       1
                       HD140667     5938       0       1
                       HD140750     5830       0       1
                       HD140775     7596       7       2
                       HD140913     5848       0       1
                       HD141003     7464       8      11
                       HD141004     5920       0       1
                       HD141024     5792       0       1
                       HD141039     5910       6      13
                       HD141272     5357      36      14
                       HD141851     7286      14       8
                      HD141988A     7094      17       4
                       HD142091     5058      38       4
                       HD142093     5897      13      31
                       HD142267     5797       1       2
                       HD142373     5866       7       2
                       HD142575     6584       0       1
                       HD142860     6278      13      11
                      HD142883O     6839       1       3
                       HD142925     6137       0       1
                       HD143213     7484       0       1
                       HD143292     6108       0       1
                       HD143553     5193       0       1
                       HD143761     5818      12      10
                       HD143893     5846       0       1
                       HD143894     7566      12       8
                       HD144031     6121       0       1
                       HD144061     5808       0       1
                       HD144172     6273       0       1
                       HD144270     5829       0       1
                       HD144284     6188       5       2
                       HD144287     5433       0       1
                       HD144302     5780       0       1
                      HD144426A     7556       7       2
                       HD144579     5356      13       4
                      HD144579A     5367      23      20
                       HD144705     5861       0       1
                       HD145046     6007       0       1
                       HD145224     5866       0       1
                       HD145229     5898      25      43
                       HD145328     5132       9       2
                       HD145389     7401      26       2
                      HD145389A     7396       9       3
                       HD145435     6228       9      42
                      HD145502P     6392       6       3
                       HD145514     5735      36       2
                       HD145645     5619       0       1
                       HD145647     7645      33       5
                       HD145675     4777     237      79
                       HD145729     6060      11      56
                       HD145742     5148      54       3
                       HD145788     7663       0       2
                       HD145936     5280       0       1
                      HD145958A     5412       0       1
                      HD145958B     5467       0       1
                       HD146044     5634       0       1
                       HD146079     6081       0       1
                       HD146233     5809       0       1
                       HD146362     5820     128      28
                       HD146514     6874      17       5
                       HD146588     6000       0       1
                       HD146644     5660       0       1
                       HD146735     5887       0       1
                       HD146791     5337      17     182
                       HD146946     5826      20      53
                       HD147044     5930      10      14
                       HD147062     6000       0       1
                      HD147165P     5912       1       3
                       HD147187     5325       0       1
                       HD147411     4982       0       1
                       HD147449     6934       8       8
                       HD147470     7505       0       1
                       HD147528     6068       0       1
                       HD147550     7643       0       1
                       HD147608     7652      10       5
                       HD147750     5583       0       1
                       HD147887     5853       0       1
                       HD147907     6643       0       1
                       HD148048     6782       7       7
                       HD148049     6085       7      15
                       HD148164     6118       0       1
                       HD148283     5394       0       1
                       HD148287     5377      25       4
                       HD148329     5991       5      12
                       HD148604     5523       0       1
                       HD148816     5831       0       1
                       HD148856     5374       4       3
                       HD148897     5039       0       1
                       HD148941     5905       5       2
                       HD148998     5970       0       1
                       HD149026     5950       0       1
                       HD149105     5959       7      11
                       HD149161     4658       0       1
                       HD149212     7363       0       1
                       HD149222     6020       6       3
                       HD149380     5786       0       1
                      HD149419A     6501      32       2
                      HD149630P     7375       0       2
                       HD149661     5261       0       1
                       HD149750     5685       0       1
                       HD149757     5587       2       7
                      HD149757P     5597       0       4
                       HD149806     5089       0       1
                       HD149890     6050       0       1
                       HD150177     5969       0       1
                       HD150205     5583       0       1
                       HD150430     5259       2       2
                      HD150554A     6100      18      27
                       HD150680     5871       4       3
                       HD150706     5904      15      48
                       HD150933     6058       0       1
                      HD150933A     6118      13      14
                       HD150997     5326       5       4
                       HD151044     6147       0       1
                       HD151252     5933       0       1
                       HD151329     5698      28       3
                       HD151426     5772       0       1
                       HD151541     5389      16      12
                       HD151877     5227      15       2
                       HD152012     5711       0       1
                       HD152107     7706      10       2
                       HD152173     4160      24       2
                       HD152224     5173      16       2
                       HD152305     5890       0       1
                       HD152391     5427       0       1
                       HD152598     6967      21       8
                       HD152792     5736       8      14
                       HD153205     5793       0       1
                       HD153344     5787       9      12
                       HD153376     5941       0       1
                       HD153378     5933       0       1
                      HD153557A     4773      13       2
                       HD153627     5955      21      31
                       HD153808     7626      26       3
                       HD153970     6196       0       1
                       HD154029     7674      16       2
                       HD154064     5915       0       1
                       HD154228     7620      11       2
                       HD154325     5781       0       1
                       HD154345     5526      16      43
                      HD154445Q     6093       2       3
                       HD154712     4387      19       5
                       HD154714     6148       0       1
                       HD154797     6523       0       1
                       HD154931     5909      17      52
                       HD155060     6042      12      13
                       HD155193     6183       0       1
                       HD155358     5899       0       1
                       HD155370     6206       0       1
                       HD155712     4828       6       2
                      HD155714A     6880       0       1
                       HD155763     6863       0       2
                       HD155859     6085      11      13
                       HD155921     5721       9      15
                       HD155952     6488       0       1
                       HD156111     5395      14       2
                       HD156558     5743       0       1
                       HD156617     5868       0       1
                       HD156633     6220       1       2
                       HD156653     7710       0       1
                       HD156668     4657       0       1
                       HD156728     5794       0       1
                       HD156729     7559      36       4
                       HD156874     5275       0       1
                       HD156893     5480       7       3
                       HD156985     4581       0       1
                       HD157089     5693      54       2
                       HD157214     5753      12       2
                      HD157482A     5752      27       2
                       HD157950     6611       9       3
                       HD158096     5641      29       2
                       HD158210     6046       0       1
                       HD158222     5761      13       2
                       HD158259     5878       9      16
                       HD158352     7290       0       1
                       HD158414     7491       3       2
                       HD158415     5741      28       2
                       HD158573     5896      27       2
                       HD158614     5635       0       2
                       HD158633     5360      12      13
                       HD158716     7537      16       2
                       HD158837     5570       0       1
                       HD159052     4615       0       1
                       HD159062     5455      19      33
                       HD159181     5701      49       8
                       HD159222     5871      12      14
                       HD159251     5229       0       1
                       HD159265     5690       0       1
                       HD159269     6701       0       1
                       HD159329     6050       0       1
                       HD159353     5254       0       1
                       HD159482     5746       0       1
                       HD159561     7275       0       1
                       HD159909     5767       5      20
                       HD160034     5988      13      14
                       HD160506     6116       0       1
                       HD160507     5148       0       1
                       HD160508     6115       0       1
                       HD160538     4651       0       1
                       HD160539     6070       0       1
                       HD160613     7484       7       3
                       HD160762     6461       8     113
                       HD160910     6612       0       1
                       HD160933     5882       0       1
                       HD161074     4308      24       2
                       HD161098     5583       0       1
                       HD161163     5855       0       1
                       HD161178     5217      16       2
                       HD161198     5313      40      18
                       HD161237     5813       0       1
                       HD161284     4949       0       1
                       HD161622     6586       0       1
                       HD161639     5690      35       3
                       HD161677     6555       0       1
                       HD161728     5885      20       3
                      HD161797A     5526      42       7
                       HD161868     7486      58       7
                       HD161897     5636       0       1
                       HD162028     6885       0       1
                       HD162076     5307       0       1
                       HD162195     6213       4       2
                       HD162197     5851       0       1
                       HD162209     5882      39       2
                       HD162579     7568       0       1
                       HD162651     7318       5       4
                       HD162652     5316       0       1
                       HD162691     6563       7       2
                       HD162735     5763       0       1
                       HD162808     5906       0       1
                       HD162826     6158       9      11
                       HD162917     6553       1       2
                       HD162954     6718       0       1
                      HD163151A     6430       0       1
                       HD163183     5897      32       8
                       HD163288     6210       0       1
                       HD163311     4201       0       1
                       HD163346     6398       0       1
                       HD163441     5820       0       1
                       HD163472     6088      38      18
                       HD163489     5204       0       1
                       HD163607     5586       0       1
                       HD163611     6216      16       3
                       HD163620     5975       0       1
                       HD163622     6017      27       2
                       HD163641     7278       0       1
                       HD163714     6034      24       2
                       HD163792     7590       0       1
                       HD163840     5818      23      16
                       HD163993     5285      65       2
                       HD164057     6444       0       1
                       HD164058     4354       8       2
                       HD164257     7536      35       2
                       HD164258     7759       0       1
                       HD164259     6703      15      59
                       HD164285     5542       0       1
                       HD164353     5735       0       1
                       HD164557     6717       0       1
                       HD164595     5758      11      17
                       HD164651     5628       8       2
                       HD164794     5482       0       1
                       HD164922     5317      34      52
                       HD164967     7523       0       1
                       HD165045     5229       0       1
                       HD165173     5464       7       2
                       HD165341     5242      54       9
                       HD165401     5745      29      43
                       HD165419     4923       0       1
                       HD165474     7674       0       1
                      HD165474A     6948       6       2
                       HD165476     5809      13       3
                       HD165511     7524       0       1
                       HD165590     5583      23      31
                       HD165626     5847       0       1
                       HD165670     6264       0       1
                       HD165672     5842      21       2
                       HD165908     5979      12       2
                       HD166014     6941      12       6
                       HD166072     7435       0       1
                       HD166073     6437       0       1
                       HD166182     6102      10       6
                       HD166183     6329       0       1
                       HD166208     5322       0       1
                       HD166285     6340      12       3
                       HD166301     5826      12      31
                       HD166384     7513       0       1
                       HD166435     5713      21      75
                       HD166578     5324       0       1
                       HD166579     6163       0       1
                       HD166620     4899     130       5
                       HD166917     6651       0       1
                       HD166958     7536       0       1
                       HD167065     6124       0       1
                       HD167216     6102       0       1
                       HD167241     4978       0       1
                       HD167278     6441       0       1
                       HD167389     5915       9      11
                       HD167407     6020       0       1
                       HD167588     5933       0       1
                       HD167768     5341       0       1
                       HD167858     7017       0       1
                       HD167946     7640       0       1
                       HD168009     5840       9      59
                       HD168093     6099       0       1
                       HD168151     6375      12      10
                       HD168202     7566       0       1
                       HD168296     5507       0       1
                       HD168579     4525       0       1
                       HD168603     5427      15       8
                       HD168653     5121       0       1
                       HD168723     5301      91     196
                       HD168778     5044       0       1
                       HD168797     6162      21      24
                       HD168960     5970      18       3
                       HD169006     6135      13       2
                       HD169156     5324      22       2
                       HD169244     6205       0       1
                       HD169268     6838       2       3
                       HD169512     7097       0       1
                       HD169722     5116       0       1
                       HD169822     5570       6       3
                       HD169913     5295       0       1
                       HD169925     5990      50       4
                       HD169986     6241       7       2
                       HD170008     5329       0       1
                       HD170009     6851       0       1
                       HD170115     7559       0       1
                       HD170174     5302       0       1
                       HD170247     6866       0       1
                       HD170273     5176       0       1
                       HD170291     6331      12       2
                       HD170357     5770       0       1
                       HD170512     6145       0       1
                       HD170527     4897       0       1
                       HD170579     6287       0       1
                       HD170693     5069       0       1
                       HD170699     7172       2       2
                       HD170709     5877       0       1
                       HD170712     7204       0       1
                       HD170739     6682       0       1
                       HD170783     6444       1       2
                       HD170881     7174       0       1
                       HD170899     5250      20       2
                       HD170935     7026       0       1
                       HD170987     6439       0       1
                       HD171067     5692      15       9
                       HD171089     4515       0       1
                       HD171170     5410       0       1
                       HD171196     5249       0       1
                       HD171242     5968      18      23
                       HD171263     6864       0       1
                       HD171304     5760     277       2
                       HD171391     5293       0       1
                       HD171427     5337       0       1
                       HD171443     4826      17       2
                      HD171485A     6058       1       3
                       HD171585     4559       0       1
                       HD171586     7693       0       1
                       HD171607     5791       0       1
                       HD171802     6700      18      14
                       HD171833     5145       0       1
                       HD171834     6684      10     107
                       HD171874     6414       8       2
                       HD171888     6146      14      60
                       HD171914     6786       0       1
                       HD171917     5162       0       1
                       HD171951     6032       0       1
                       HD171952     4795       0       1
                       HD171953     6427       0       1
                       HD171954     6696       0       1
                       HD171994     5323       0       1
                       HD172009     5971      37       3
                       HD172032     7053       0       1
                       HD172083     6119       0       1
                       HD172085     6141       0       1
                       HD172167     7688      17      87
                      HD172167A     7723       6       4
                      HD172323A     6000       0       1
                       HD172339     5984       0       1
                       HD172393     5160       0       1
                       HD172426     6401       0       1
                       HD172472     5449       0       1
                       HD172488     5603      28       3
                       HD172522     7367       0       1
                       HD172557     5960       0       1
                       HD172669     5868       8       2
                       HD172675     6297       0       2
                       HD172718     6088      17       2
                       HD172961     6474       0       1
                       HD173005     5065       0       1
                       HD173034     5382       0       1
                       HD173093     6350       0       1
                       HD173174     6057       0       1
                       HD173216     6256       0       1
                       HD173328     5497       0       1
                       HD173370     5784      10       2
                       HD173452     7323       0       1
                       HD173495     7537       0       1
                       HD173566     7540       0       1
                       HD173605     5787      33       2
                       HD173634     6442       0       1
                       HD173667     6369      14      30
                      HD173667A     6357       2       6
                       HD173669     7483       0       1
                       HD173673     6955       0       1
                       HD173700     6132      11       3
                       HD173701     4937      68      14
                       HD174069     6108       0       1
                       HD174080     4014      44       2
                       HD174240     7592      34       4
                       HD174350     5257       0       1
                       HD174457     5892      16      80
                       HD174719     5622      30      13
                       HD174884     6984       0       1
                      HD174912A     5979       0       1
                       HD175037     7542      33       2
                       HD175181     5382       0       1
                       HD175225     5241      37      31
                       HD175272     6660       0       1
                       HD175305     5228       0       1
                       HD175306     5188       0       1
                      HD175306A     5214       0       1
                       HD175376     3821       0       1
                       HD175425     5798       0       1
                       HD175441     6184       0       1
                       HD175492     5663      38      11
                       HD175541     5356      33       5
                       HD175638     7409     194       4
                       HD175726     5929       0       1
                       HD175742     4802       0       1
                       HD175743     4913      72       2
                       HD175805     6289       4       2
                       HD175806     6177      15       2
                       HD175900     6001      14       6
                       HD176051     5913      24      20
                       HD176118     6605       0       1
                       HD176213     6180       0       1
                       HD176232     7400      25       7
                       HD176303     6079      12       2
                       HD176377     5872       0       1
                       HD176524     5084       0       1
                       HD176598     5300       0       1
                       HD176698     5253       0       1
                       HD176737     4632       0       1
                       HD176841     5802      20      15
                       HD177089     5230       0       1
                       HD177153     6068      11      13
                       HD177304     5273       0       1
                       HD177305     5875      13      44
                       HD177463     5215      19       2
                       HD177552     6796      25       2
                       HD177572     6037       0       1
                       HD177724     7489      19       8
                       HD177745     5299      34       3
                       HD177749     6420       0       1
                       HD177790     4868       0       1
                       HD177808     4273       0       1
                       HD177904     6659       0       1
                       HD177942     4365       0       1
                      HD178001B     7262      24       2
                       HD178165     4671       0       1
                       HD178266     4659       0       1
                       HD178428     5656      28       2
                       HD178450     5305      22       2
                       HD178574     6466       0       1
                       HD178593     6158      16       3
                       HD178911     5886       0       1
                      HD178911A     5899      24       5
                      HD178911B     5657     200       5
                       HD179079     5580       0       1
                       HD179094     4889      34       7
                       HD179124     6665       0       1
                       HD179152     5738       0       1
                       HD179406     6209       0       1
                      HD179406S     6308       1       2
                      HD179484A     5659      31       3
                       HD179761     6818      23       3
                       HD179784     5504       0       1
                       HD179791     7435       0       1
                       HD180029     6796       0       1
                       HD180161     5418      19       5
                       HD180163     6275       6       2
                       HD180502     5918       0       1
                       HD180683     5984       0       1
                       HD180684     6101      13      25
                       HD180711     5194      21       3
                       HD180712     5946       0       1
                       HD180777     6982      15      11
                       HD180841     6025       0       1
                       HD180896     5115       0       1
                       HD180945     6333       0       1
                       HD181096     6257      15       3
                       HD181144     6147      31       2
                       HD181209     5131       0       1
                       HD181214     6377       0       1
                       HD181366     5328       0       1
                       HD181414     7626       0       1
                       HD181420     6517       0       1
                       HD181526     6241       0       1
                       HD181655     5704      15      37
                       HD181806     6377       0       1
                       HD181853     6545       0       1
                       HD181906     6336       0       1
                       HD182189     5655      14       3
                       HD182274     6269      14       4
                       HD182296     5517      16       2
                       HD182407     6021       0       1
                       HD182488     5247      63      16
                       HD182564     7657       0       1
                       HD182619     5575       9       2
                       HD182736     5466      16      13
                       HD182758     5975       0       1
                       HD182807     6118       8       6
                       HD182900     6433      16       4
                       HD182905     5441       0       1
                       HD182989     6764     274     368
                       HD183263     5857       0       1
                       HD183298     6052       0       1
                       HD183341     5972      14      39
                      HD183361A     6107      12       7
                       HD183534     7642       0       3
                       HD183658     5710       0       1
                       HD183870     5002       9       2
                       HD183915     5128      10       2
                       HD183957     5251      28      12
                       HD184006     7299       8      17
                       HD184385     5500      21      54
                       HD184403     5826       0       1
                       HD184448     5784       0       1
                       HD184471     7531       0       1
                       HD184499     5712      26      17
                       HD184571     6365       0       1
                       HD184601     5945       0       1
                       HD184663     6573       4       3
                       HD184768     5705      21       3
                       HD184875     7548       4       4
                       HD184960     6315       9       6
                       HD184979     6023       0       1
                       HD185094     6924       0       1
                       HD185124     6647      22       2
                       HD185144     5272       8       2
                      HD185144A     5252      12       2
                       HD185239     6443       4       6
                       HD185269     6032      13      36
                       HD185351     5301       0       1
                       HD185395     6680      10      96
                      HD185395A     6679       3       6
                       HD185414     5860      10      43
                      HD185414A     5855       0       1
                      HD185501A     5458       0       1
                       HD185657     5284       0       1
                       HD185758     5707      11       3
                      HD185936A     6755       0       1
                       HD186039     6082       0       1
                       HD186104     5778      12       3
                       HD186203     5958       0       1
                       HD186226     6377       0       1
                       HD186379     5933       8      14
                       HD186408     5797      29       3
                       HD186413     5984       0       1
                       HD186427     5778      71       2
                       HD186619     3744       0       1
                      HD186704A     5853      32      20
                       HD186980     5452       0       1
                       HD187003     5900       5       2
                       HD187057     6091       0       1
                       HD187111     5058       0       1
                       HD187123     5828      16      48
                      HD187123A     5828      14       8
                       HD187128     7533       0       1
                       HD187237     5824      13      19
                       HD187462     6022      10      13
                       HD187548     6032       0       1
                       HD187620     5641       0       1
                       HD187691     6132      24       6
                       HD187739     5313       0       1
                       HD187748     5994       2       2
                       HD187792     6012       0       1
                       HD187876     6003       0       1
                       HD187881     5781      98       2
                       HD187882     5887       6       2
                       HD187897     5912      18      22
                       HD187923     5774      17       3
                      HD187923A     5777      13      46
                       HD187944     6227       0       1
                       HD188103     7130       0       1
                       HD188119     5316      37       2
                       HD188326     5479       0       1
                      HD188326A     5517      10      10
                       HD188350     7518       0       1
                       HD188512     5342       0       1
                       HD188753     5338      27      14
                       HD188947     5121      13       3
                       HD189067     5896      18      12
                       HD189087     5341      26      36
                       HD189259     6633       0       1
                       HD189319     4050      96       5
                       HD189340     5864       4       2
                       HD189479     6950       0       1
                       HD189509     6311      12       2
                       HD189511     5375       0       1
                       HD189558     5705      56       2
                       HD189712     6266       0       1
                       HD189733     4942      22      38
                       HD189749     5992       0       1
                       HD189805     5767       0       1
                       HD189806     5270       0       1
                       HD189957     5536       1       3
                       HD190007     3870       0       1
                       HD190067     5413      20      38
                       HD190228     5465      10      60
                      HD190360A     5491      34      41
                       HD190403     5379       0       1
                       HD190404     5061      29       8
                       HD190406     5916      39       3
                       HD190412     5458       0       1
                       HD190437     6301       0       1
                       HD190470     4786      70       3
                       HD190498     6359       0       1
                       HD190516     6075       0       1
                      HD190516A     6122      17      21
                      HD190516B     6254     164       2
                       HD190605     5805       0       1
                       HD190771     5754      24       3
                      HD190771A     5776      20      34
                       HD191010     5446       0       1
                       HD191022     5842      22      13
                       HD191026     5274      15       3
                       HD191201     5539      23       3
                       HD191423     5321       4       2
                       HD191533     6223       0       1
                       HD191548     6633       0       1
                       HD191612     5266       2       2
                       HD191649     6112      11      10
                       HD191672     6007       0       1
                       HD191742     7774       0       1
                       HD191747     7572       0       1
                       HD191785     5186       3       2
                       HD191806     5930       0       1
                       HD191978     5644       1       2
                       HD191984     7571       0       1
                       HD192263     4896       0       1
                       HD192281     5343      21       2
                       HD192344     5603       0       1
                       HD192362     4933     102       2
                       HD192425     7492      24       6
                       HD192640     7369      12      11
                       HD192685     6425       3       4
                       HD192713     5679       0       1
                       HD192787     5304       4       2
                       HD192836     5080       0       1
                       HD192910     4441       0       1
                      HD193216A     5460       0       1
                       HD193322     5669       9       2
                      HD193322A     5638       0       1
                       HD193326     5452       0       1
                       HD193374     6488       0       1
                       HD193443     5475      28       2
                       HD193554     5752       0       1
                       HD193664     5911       7      33
                       HD193795     5764       0       1
                       HD193891     5250       0       1
                       HD194035     5589       0       1
                       HD194154     6388       0       1
                       HD194244     6403       0       1
                       HD194453     7540       0       1
                       HD194598     5796      17       3
                       HD195005     6118       0       1
                       HD195019     5852       0       1
                       HD195034     5813      13      11
                       HD195069     7027       0       1
                       HD195104     6166       0       1
                       HD195146     6072       0       1
                       HD195330     5560       0       1
                       HD195617     4776       0       1
                       HD195633     6100       0       1
                       HD195636     5235       0       1
                       HD195872     5927       0       1
                       HD195937     6341      12       2
                       HD195987     5162      32      21
                       HD195988     5917       8      11
                       HD195992     6098      19      20
                      HD195992A     6096      10       2
                       HD196134     5171       0       1
                       HD196201     5461      27      13
                       HD196203     6299       0       1
                       HD196218     6217       8       2
                       HD196502     7782      90       3
                       HD196524     6526       0       1
                      HD196542A     7778       0       1
                       HD196724     7661       0       1
                       HD196755     5755      10       2
                       HD196850     5840       9      16
                      HD196885A     6241      15      65
                       HD196944     5264       0       1
                       HD196991     6280      36      12
                       HD197037     6169       0       1
                      HD197076A     5863      16      18
                       HD197090     6296      49       2
                       HD197195     5998       0       1
                       HD197310     5873       9      11
                       HD197488     5979      51       3
                       HD197572     5239       0       1
                       HD197666     5868       0       1
                       HD197832     7434      10       2
                       HD197964     5097       0       1
                       HD197967     6329       0       1
                       HD197989     5214       0       1
                       HD198001     7660       8       3
                       HD198023     6612       0       1
                       HD198061     6405       0       1
                       HD198084     6174      15       2
                      HD198084A     6169       3       5
                       HD198089     5900      17      30
                       HD198109     6122       0       1
                       HD198149     5302      19      18
                       HD198183     6468      17       2
                      HD198226A     6612      27       4
                       HD198390     6370      24      15
                       HD198425     4890       0       1
                       HD198431     5159       0       1
                       HD198483     5977       0       1
                       HD198550     4353       0       1
                       HD198571     6488       1       2
                       HD198794     3806       0       1
                       HD198809     5453       1       2
                       HD198820     6497       0       1
                       HD198920     6201       0       1
                       HD199019     5491       0       1
                       HD199086     6004       0       1
                       HD199095     7649       0       1
                       HD199100     5365       0       1
                       HD199140     5872      74      82
                       HD199178     5180      58       3
                       HD199180     7554       0       1
                       HD199191     5194       5       2
                      HD199191A     5264       0       1
                       HD199546     5375       0       1
                       HD199579     5616      18       2
                       HD199598     6009      11      42
                       HD199766     6363       0       2
                       HD199870     5166      22       2
                       HD199871     3785      16       4
                       HD199939     5087       2       3
                       HD199956     5202       0       1
                       HD199960     5899       0       1
                       HD199974     6845       0       1
                       HD200019     5523       0       1
                       HD200078     5617       0       1
                       HD200081     5608       0       1
                       HD200120     7588       0       1
                       HD200254     5569       0       1
                       HD200375     6386      13       3
                       HD200391     5622      57      29
                       HD200405     7827       0       1
                       HD200560     4855      40       6
                       HD200761     7632       0       1
                       HD200779     2939       0       1
                       HD200790     6125      16       5
                       HD200962     5856      37       2
                       HD201053     5249       0       1
                       HD201099     5935       0       1
                       HD201221     7522       0       1
                       HD201345     5739      18       4
                       HD201545     6313       0       1
                       HD201601     7441       0       1
                      HD201601A     7439       0       1
                       HD201651     5425       0       1
                       HD201794     6308       0       1
                       HD201876     6095       2       2
                      HD201889A     5830       0       1
                       HD201891     5917      82       2
                       HD201924     5466       0       1
                       HD202072     5771       0       1
                       HD202108     5729      14      10
                      HD202109A     5068       0       1
                       HD202275     6279       0       1
                       HD202314     5440       0       1
                       HD202444     6609       0       1
                       HD202575     4507       2       2
                       HD202779     5361       0       1
                       HD203024     7230      86       6
                       HD203030     5494      52       2
                       HD203235     6225       0       1
                       HD203284     5974       0       1
                       HD203344     5144       0       1
                       HD203387     5412       0       1
                       HD203454     5974      20       2
                       HD203473     5806       0       1
                       HD203522     5968       0       1
                       HD203525     4498      93       3
                       HD203698     6028      14       3
                       HD203839     6414       0       1
                      HD203839A     6422      26       6
                       HD203922     7602       0       1
                       HD204079     5209      28      13
                       HD204155     5834       0       1
                       HD204277     6179       0       1
                       HD204411     7804       0       1
                       HD204417     4991     163       2
                       HD204426     5736      11      25
                       HD204521     5685      14       9
                       HD204559     6134       0       1
                      HD204613A     5896       0       1
                       HD204734     5225       0       1
                       HD204771     5159       0       1
                       HD204906     6281       0       1
                       HD205021     5475     107      29
                      HD205021C     5513      20      31
                       HD205073     7585       9       3
                       HD205113     5748       0       1
                       HD205114     5838       0       1
                       HD205117     7642       9       3
                       HD205173     5313       0       1
                       HD205198     7596       0       1
                       HD205286     5256       0       1
                      HD205331A     7618       0       1
                       HD205351     5924       0       1
                       HD205353     5931       0       1
                       HD205354     6245       0       1
                       HD205435     5301      13       3
                       HD205455     6028      15       3
                       HD205702     6060      24       9
                       HD205762     5189       0       1
                       HD205811     7578       0       1
                       HD206005     5190       0       1
                       HD206066     4985       0       1
                       HD206088     7230       0       1
                       HD206267     5424       0       1
                       HD206332     5969      21      12
                       HD206374     5648      12      14
                       HD206658     5850      47       2
                       HD206772     5864       4       3
                       HD206826     6306       0       1
                       HD206828     5770       0       1
                       HD206859     5409      48       3
                       HD206860     5928       9       4
                       HD206862     6477       0       1
                       HD206936     4507     175      15
                       HD207130     5049       0       1
                       HD207198     5378       0       1
                       HD207223     6888       4       2
                       HD207485     5660       0       1
                      HD207491A     4439      19       2
                       HD207647     5506       0       1
                       HD207740     5543      64       2
                       HD207795     5285      32      20
                       HD207839     5503       0       1
                       HD207897     5119      65       2
                      HD207966A     5446      31       7
                       HD207978     6318      56       2
                      HD207978A     6355       0       1
                       HD207991     4845       8       2
                       HD208038     4995      73       2
                       HD208076     5345       0       1
                       HD208313     4920      51       3
                      HD208552A     6395       0       1
                       HD208606     5422       0       1
                       HD208672     5840       0       1
                       HD208776     5904       0       1
                       HD208863     5864       0       1
                       HD208880     5449       0       1
                       HD208906     6008       0       1
                      HD208906A     6077       0       1
                       HD208930     6060      11      11
                       HD209077     6014       0       1
                       HD209203     6162     164      25
                      HD209262A     5787       0       1
                       HD209320     6173       0       1
                       HD209393     5622       0       1
                       HD209458     6099      15     122
                       HD209472     6524       0       1
                       HD209481     5378      55       3
                       HD209541     4835      45       4
                       HD209744     5843       0       1
                       HD209747     4081       0       1
                       HD209750     5667      61       3
                       HD209779     5595      31       2
                       HD209790     7083       0       1
                       HD209845     5374       0       1
                       HD209858     6058       0       1
                       HD209960     4058     153       3
                       HD209965     6003       0       1
                       HD209993     7497       0       1
                       HD210144     5409      18       2
                       HD210264     5435       0       1
                       HD210323     5908       0       1
                       HD210388     6095      17      20
                      HD210405A     7250      68       3
                       HD210418     7492      25      16
                       HD210460     5581      22      40
                       HD210483     5918      15      15
                       HD210553     5943       0       1
                       HD210667     5257      53      21
                       HD210731     5953       7      13
                       HD210752     5815       0       1
                       HD210807     5411      25       2
                       HD210884     6670      18       9
                       HD210902     5917      17      13
                       HD210923     6148       0       1
                       HD211006     4767       0       1
                       HD211096     7650       0       1
                       HD211211     7538       0       1
                       HD211275     6105       0       1
                       HD211336     7472       0       1
                       HD211403     6256       5       2
                       HD211472     5330       0       1
                      HD211472A     5298      16      11
                       HD211476     5895       0       1
                       HD211662     6028       0       1
                       HD211976     6383      31       7
                       HD212029     5837       0       1
                       HD212280     5555       0       1
                       HD212496     5171       0       1
                       HD212525     5657      29       4
                       HD212585     5840      24       5
                       HD212733     5009      41       7
                       HD212754     6219       5       2
                       HD212858     5946       0       1
                       HD212943     5059      27       7
                       HD212989     5304      27      12
                       HD213232     7775       0       1
                       HD213420     6009      11       3
                      HD213420A     6010      22       3
                       HD213472     5747       0       1
                       HD213558     7599      19      15
                       HD213575     5694       0       1
                       HD213893     4194     101       2
                       HD214059     5652       0       1
                       HD214089     6350       0       1
                       HD214448     5645       0       1
                       HD214494     5872       0       1
                       HD214557     6076      13      12
                       HD214560     5902       0       1
                       HD214567     5318      25       2
                       HD214680     5881      16       4
                       HD214850     5594       0       1
                       HD214993     6011       0       1
                       HD214994     7679      26       8
                       HD215028     5670       3       2
                       HD215030     5179       0       1
                       HD215065     5692      23      12
                       HD215151     6192       0       1
                       HD215182     5535      51      10
                       HD215257     5960       0       1
                       HD215274     5675      29       3
                       HD215361     5049       0       1
                       HD215363     5485       0       1
                       HD215442     6136       0       1
                       HD215500     5534       0       1
                       HD215648     6143      18      11
                       HD215665     5227       0       1
                       HD215704     5304      32      30
                       HD215721     5260       0       1
                       HD215812     5727      10       2
                       HD215835     5277       0       1
                       HD215859     6030       0       1
                       HD215942     5760       0       1
                       HD215944     6156       0       1
                       HD216131     5263      42       3
                      HD216174A     5166       0       1
                       HD216175     6012       0       1
                       HD216191     5086       0       1
                       HD216206     5500       0       1
                       HD216219     5914      12      10
                       HD216228     5162      32       5
                       HD216275     5951      12      17
                       HD216320     5143      37       6
                       HD216385     6231      13       2
                       HD216489     4854       0       1
                       HD216520     5163      72       2
                       HD216532     5747       8       3
                       HD216533     7793       0       1
                       HD216572     6148       0       1
                      HD216572A     6208      35      16
                       HD216625     6217      12      30
                       HD216735     7659       0       1
                       HD216756     6548       4       2
                       HD216831     6841       0       1
                       HD216840     5690       0       1
                       HD216898     5773      17       8
                       HD216916     6072       0       1
                       HD217014     5754      32     161
                       HD217086     5524      11       3
                       HD217107     5426      29       2
                       HD217165     5951      17      19
                       HD217188     5171       0       1
                       HD217276     5723       0       1
                       HD217580     4807       0       1
                       HD217813     5863      19      15
                       HD217833     6692       0       1
                       HD217924     5823       0       1
                       HD217927     6571       0       1
                       HD218031     5153       0       1
                       HD218043     6582       0       1
                       HD218059     6272      18       2
                       HD218133     5990      13      47
                       HD218168     5894       0       1
                       HD218172     6032       0       1
                       HD218195     5601       0       1
                       HD218209     5650      12      19
                       HD218261     6153       8       7
                       HD218354     5835      76       2
                       HD218355     5939      44       2
                       HD218376     5756       9       2
                       HD218396     5206       0       1
                       HD218440     6264       0       1
                       HD218473     5816       0       1
                       HD218502     5960       0       1
                       HD218527     5386       0       1
                       HD218566     4290      44       2
                       HD218637     6030       0       1
                       HD218687     5843       0       1
                      HD218687A     5900       0       1
                       HD218753     7221      69       2
                       HD218804     6399       0       1
                       HD218857     5170       0       1
                       HD218868     5473       3       2
                       HD218949     5721      33      13
                       HD219113     5083      31       2
                      HD219175B     5427       1       2
                       HD219396     5737      11       9
                       HD219418     5360       0       1
                       HD219420     6155      11       4
                       HD219538     4995       0       1
                       HD219615     5345       0       1
                       HD219617     5991      13       3
                       HD219623     6168       9      18
                      HD219623A     6170       9      48
                       HD219828     5855      37       2
                       HD219834     5447       0       1
                       HD219877     6674       0       2
                       HD219892     5127       0       1
                       HD219916     5348      54       2
                       HD219978     4605       0       1
                       HD220077     5921      19      52
                       HD220088     4447     176       4
                       HD220119     5325      16       2
                       HD220140     4942       0       1
                       HD220182     5314      29      26
                       HD220221     4357      91       4
                       HD220255     5938       0       1
                      HD220334A     5922      17      23
                       HD220338     4839     111       2
                       HD220373     5944       0       1
                       HD220476     5621       0       1
                       HD220498     6115       0       1
                       HD220575     6917       0       1
                       HD220773     5963      11      11
                      HD220821A     5754      17      32
                       HD220825     7652     143       2
                       HD220842     5975       0       1
                       HD220845     5779      35       3
                       HD220846     7852       0       1
                       HD220954     5069       0       1
                       HD221131     5830       0       1
                       HD221167     6197       0       1
                       HD221239     4993      36       2
                       HD221345     5211      47       2
                       HD221354     5162      40      82
                      HD221377A     6349       0       1
                       HD221477     5805       0       1
                       HD221531     6253       0       1
                       HD221568     7460       0       1
                       HD221573     6206       0       1
                       HD221585     5472       9       2
                       HD221627     5862      18      10
                       HD221756     7500       0       1
                       HD221830     5757      18      10
                      HD221830A     5827       0       1
                       HD221833     4953       0       1
                       HD221851     5200      17       3
                       HD221914     5655       0       1
                       HD221950     6267       7       2
                       HD222033     5946      19      12
                      HD222107A     5042       0       1
                       HD222143     5817      19      22
                       HD222155     5787       8      41
                       HD222317     5685       0       1
                       HD222368     6193      19      48
                       HD222404     4796       0       1
                       HD222451     6653       0       1
                       HD222522     5247       0       1
                       HD222582     5737       0       1
                       HD222794     5670       0       1
                      HD222794A     5661      11      34
                       HD222853     7697       0       1
                       HD223047     5503      30       4
                       HD223061     5945       0       1
                       HD223238     5811       0       1
                       HD223323     6352       0       1
                       HD223374     4794       0       1
                       HD223425     7465       2       2
                       HD223583     6013       0       1
                       HD223649     6002       0       1
                       HD223728     5802       0       1
                       HD223789     6151      15       3
                       HD223848     6093       0       1
                       HD224063     5497       0       1
                       HD224129     4637      77      13
                       HD224156     5415      40       2
                       HD224165     5410       0       1
                       HD224233     5820       0       1
                       HD224431     6083       0       1
                       HD224465     5720      19       3
                       HD224473     5898       0       1
                       HD224508     5924       6       8
                       HD224531     5547      20       2
                       HD224540     5738       0       1
                       HD224543     5802       5       2
                       HD224557     7446      23       6
                       HD224602     5887       0       1
                       HD224726     4636       0       1
                       HD224839     5920       0       1
                       HD224930     5465      24      12
                       HD224983     5079       0       1
                       HD225097     5832       0       1
                       HD225197     4956       0       1
                       HD225216     5207       0       1
                       HD225239     5692       0       1
                      HD225239A     5726       0       1
                       HD232078     4551       0       1
                       HD234224     5469       0       1
                       HD236138     7485       0       1
                       HD236697     4318      80       5
                       HD236894     5550       2       2
                       HD237786     5046      66      32
                       HD237846     4822       0       1
                       HD239853     6573       0       1
                       HD239902     7444       0       1
                       HD240055     6862      14       5
                       HD241289     5128     293       2
                       HD242908     5609       0       1
                       HD244354     5402       0       1
                       HD245358     5390       6       3
                       HD245567     5219       7       2
                       HD245924     5062       9       3
                       HD247909     5553       0       1
                       HD247953     5755       0       1
                       HD261878     5808      65       3
                      HD263175A     4792      91       3
                       HD275993     5481       0       1
                       HD276618     5452      44       2
                       HD276734     4410     178       2
                       HD281159     6377      28       2
                       HD282355     5410       0       1
                       HD282737     5284       0       1
                       HD283018     5293       0       1
                       HD283704     5345       0       1
                       HD283812     7581       0       1
                       HD283882     4503      31       4
                       HD284248     5438       0       1
                       HD284574     5217       0       1
                       HD285778     5141      52       8
                       HD285846     3909       0       1
                       HD285947     3827       0       1
                       HD291722     6261       0       1
                       HD332698     5008       0       1
                       HD335198     5782       0       1
                       HD335238     7361     116       3
                       HD338529     6149       0       1
                       HD340577     7646       0       1
                        HD34078     5814      11       5
                       HD341037     7825       0       1
                       HD341233     5945       0       1
                       HD345957     5818      63       2
                       HD350057     7480       0       1
                       HD354088     5994       0       1
                       HD354944     7350       0       1
                      HD703338C     5495       0       1
                       HD_10780     5352      15       5
                       HD_50692     5920       0       1
                       HD_98991     6460       0       1
                     HIP006675C     5622       0       1
                     HIP019855B     5745     257       2
                     HIP040785B     5977       0       1
                     HIP055848B     4832     624       2
                      HIP057087     5002       0       1
                         HP_DRA     6018       0       1
                         HR_UMA     6600      25       2
             INCONNUE_BD+31-643     6354       0       1
               J000000.0+101408     7490       0       1
               J000603.0+634048     7373       0       1
               J001043.5+062708     5663       0       1
               J001515.0+404354     5165       0       1
               J001951.0+441256     5798       0       1
               J002226.5+614940     5961       0       1
               J002415.7+520112     6595       0       1
               J005220.0-102329     6226       0       1
               J005722.0+242040     5765       0       1
               J010939.2+613209     5000       0       1
               J011449.5+042240     5746       0       1
               J011451.8+042221     5739       0       1
               J011452.5+042340     5747       0       1
               J012034.0+435958     5985       0       1
               J012217.0+435859     5799       0       1
               J012518.0+435839     5796       0       1
               J012616.0+002518     5041       0       1
              J015707.0-101432A     5430       4       2
               J020239.6+031920     5985       0       1
               J021123.3+115219     5766       0       1
               J021128.2+115039     5407       0       1
               J021523.0+435915     5599       0       1
               J021645.0+440037     5586       0       1
               J021724.0+440008     6071       0       1
               J021918.5+472250     7694       0       1
              J021932.0-073220A     6225      31       2
               J022457.0+303908     5735       0       1
               J022651.0+103448     6718       0       1
               J022653.0+103345     6750       0       1
               J022834.1+583349     7231       0       1
               J023236.0+612539     6544       0       1
               J023305.0+435948     5658       0       1
               J024718.0+001337     4936       0       2
               J025103.0+435927     5910       0       1
               J025821.0+263538     5668       0       1
               J030335.0+363605     5827       0       1
               J031512.0+191052     5372       0       1
               J031607.0+490711     6935       0       1
               J031850.0+494353     6045       0       1
               J032114.4+104823     5672       0       1
               J032407.0+100532     5089       0       1
               J032619.0+435937     5601       0       1
               J032622.0+471611     7551       0       1
               J033730.0+260025     5421       0       1
              J033933.0+182306A     5057      62       3
               J034327.0+243757     4663       0       1
               J034339.0+235928     5238       0       1
               J034413.0+423719     5846       0       1
               J034419.1+321718     5953       0       1
               J034426.0+224734     5147       0       1
               J034710.1+235409     7583       0       1
               J034737.0+423459     5834       0       1
               J035408.0+315301     5529       2       3
               J035859.7+354303     5770       0       1
               J040650.0+254159     7656       0       1
               J040700.6+290004     6871       0       1
               J041050.0+262851     6904       0       1
               J041526.5+153503     5762       0       1
               J042225.0+471052     7474       0       1
              J042555.0+171024A     5845       0       1
               J042630.0+435947     5744       0       1
               J042706.0+181256     7669       0       1
               J042750.3+440939     5177      32       2
               J043341.0+182355     5076       0       1
               J043514.1+182137     6346       0       1
               J043555.0+163033     4157      44       4
               J043745.0+381557     6026       0       1
               J043840.0+173315     3648       0       1
                   J0441.8+2658     5682       0       1
               J045003.0+082428     5478       0       1
               J045501.0+100833     7444       0       1
               J045502.0+100724     7457       0       1
               J045759.0+341607     5427       0       1
               J050224.0+435933     5941       0       1
               J050333.0+092738     5827       0       1
               J050912.0+371931     6140       0       1
               J051149.0+435911     5965       0       1
               J051618.0+341842     5848      14       4
               J052717.0+113152     5957       0       1
               J053500.0+100000     6561       0       1
               J054137.0+532901     5200       0       1
               J054812.9+453913     5852       0       1
               J055048.7+004756     7371       0       1
               J055839.0+474754     6046       0       1
               J060325.0+262011     5760       0       1
               J061208.8+354646     5298       0       1
               J061215.0+200653     5756       0       1
               J061415.0+023326     7224       0       1
               J062723.6+354614     5280       0       1
               J062811.0+822132     5528      46       6
               J062827.0+821914     5371      20       2
               J063055.6+004113     6336       0       1
              J063213.0+095637A     5777       0       1
              J063813.0+095637A     5778       7       3
               J064103.4+061609     5355       0       1
               J064354.3+092453     6112       0       1
               J064736.7+041043     5042       0       1
               J065448.0+821527     5487       0       1
               J065521.6+074526     6443       0       1
               J065625.6+060015     7506       0       1
               J065817.8+081521     7580       0       1
               J065856.0+385734     5582       0       1
               J070202.2+071439     6778      12       2
               J070300.9+015127     6431       0       1
               J070334.0+330454     5810       0       1
               J070420.6+044433     7454       0       1
               J070435.2+052853     6072       0       1
               J070530.6+034243     5039       0       1
               J070556.7+085646     6339       1       2
               J070827.3+074548     5008       0       1
               J071711.0+134301     6580       0       1
               J072321.3+032903     6376       0       1
               J072841.0+715353     5795       0       1
               J073046.8+000905     4629       6       2
               J073355.7+004801     5159       0       1
               J073908.0+051037     5233       0       1
               J073918.0+051330     6620       0       1
               J073920.0+051421     6613      30       5
               J073935.0+135454     5884       0       1
               J074519.0+280134     5142      22       2
               J074636.4+003505     7718       0       1
               J075459.0+374838     5820       0       1
               J080137.2+384458     6179       0       1
               J080712.0+090712     5738       0       1
               J081132.0+322832     5554       0       1
               J082247.5+004445     5926       0       2
               J082252.5+004332     5974       0       1
               J082337.7+373305     5241       0       1
               J083120.0+224017     5614       0       1
               J083704.3+003147     5322       0       1
               J083950.0+054525     5980       0       1
               J084234.0+043431     6019       0       1
               J084703.0+120530     7385       0       1
               J085414.0+353054     7626       0       1
               J091632.0+341006     5741       0       1
               J092405.0+202027     5707       0       1
               J095348.4+144420     6014       0       1
               J095548.9+450714     5624       0       1
               J095914.3-123259     7568       0       1
               J100119.0+530538     5970       0       1
               J100348.0+175711     5860       0       1
               J100408.0+113743     7245       0       1
               J100426.0+535522     6267       0       1
               J101831.0+123622     5961       0       1
               J101903.0+512436     5890       0       1
               J102803.0+484749     5825       0       1
               J103843.0+315834     5686       0       1
               J104204.0+225003     5541       0       1
               J105006.0+373240     5502       0       1
               J105829.0-104612     4736       0       1
               J110125.0+301538     6093       0       1
               J111523.0+221248     5307       0       1
               J112341.6+384946     5372       0       1
               J112658.0+215201     5736       0       1
               J112727.0-085148     7232       0       1
               J112830.0+134631     5264       0       2
               J113316.0+614432     6548       0       1
               J113842.0+344403     5778       0       1
               J113843.0+323733     6157       0       1
               J114634.0+364044     5275       0       1
               J115215.2+634544     5652       0       1
               J115255.0+730431     6366       0       1
               J115516.5+282103     5843       0       1
               J115635.0+455132     5579       0       1
               J120105.0+334332     6120       0       1
               J120408.0+264156     7742       0       1
               J120521.0+194045     6073       0       1
               J120523.0+171751     5278       0       1
               J120829.0+344109     5625       0       1
               J121033.0+183521     6827       0       1
               J121156.0+401526     7487       0       1
               J121157.0+422354     7408       0       1
               J121225.0+272248     6578       8       2
               J121317.0+301659     6590       0       1
               J121319.0+104748     5703       0       1
               J121836.0+230712     6100       0       1
               J122013.0+004137     7635       0       1
               J122013.0+004312     7609       0       1
               J122308.0+255105     5983       0       1
               J122342.0+263605     5837       0       1
               J122446.0+381907     5838       0       1
               J122637.0+051810     5456       0       1
               J122750.0+290620     7580       3       3
               J122949.0+150032     5762       0       1
               J123454.0+272720     5797       0       1
               J124153.0+101408     7429       0       1
               J124403.7+385128     5390       0       1
               J124706.0+223700     5981      19       2
               J125011.0+373101     7226       0       1
               J125353.0+113412     5426       0       1
               J125433.0+425254     6143       0       1
               J130329.5+335109     5256       0       1
               J130811.0+564619     5891       0       1
               J130909.0+212722     5811       0       1
               J131756.9+335809     5900       0       1
               J131832.0+281911     5080       0       1
               J133048.0+730408     6392       0       1
               J133112.0+282034     5501       0       1
               J133155.0+291614     5933       0       1
               J133157.0+295728     6084       0       1
               J133159.0+291440     5667       0       1
               J133159.0+302134     5894       0       1
               J133223.0+302733     6256       0       1
               J133241.0+294954     5358       0       1
               J133241.0+295647     4920       0       1
               J133248.0+242057     5229       0       1
               J133302.0+290009     6149       0       1
               J133323.0+291256     5440       0       1
               J133339.0+494322     6233       0       1
               J133402.5+534343     5812       0       1
               J133408.0+283422     5933       0       1
               J133429.0+002003     5086       0       1
               J133441.0+284916     5549       0       1
               J133451.0+303310     5281       0       1
               J133511.0+295654     5564       0       2
               J133559.0+301050     5663       0       1
               J133644.6-121002     5703       0       1
               J133645.6-120956     5699       0       1
               J133645.6-121010     5723       0       1
               J133645.6-121012     5708       0       1
               J133703.0+295404     5961     205       3
               J133837.0+302530     4644       0       1
               J133839.0+302502     4865       0       1
               J133851.0+285307     5696       0       1
               J133855.0+284339     5578       0       1
               J133934.0+300253     4829       0       1
               J133940.0+295045     6152       0       1
               J134040.0+293032     5579       0       1
               J134154.0+300248     5891       0       1
               J134248.0+654409     6113       0       1
               J134416.0+202843     7215       0       1
               J134527.0+325102     5142       0       1
               J135742.8+535436     7284       0       1
               J140309.0+154042     6354       0       1
               J140448.9+052452     6718       0       1
               J141254.8-121005     5648      76      24
               J141256.4-121014     5702      21       8
               J141422.0+353230     6278       0       1
               J141600.8-060002     6132       0       1
               J142102.0+215534     5123       0       1
               J144928.7+193037     7500       0       1
               J145042.0+225423     5780       0       1
               J150016.0+384451     7678       0       1
               J150519.8+061707     4985       0       1
               J150942.0+003947     5802       0       1
               J151040.0+042156     5692       0       1
               J151121.0+000338     6078       0       1
               J151218.0+035455     6094       0       1
               J151529.0+020217     5667       0       1
               J151907.0+010344     6109       0       1
               J152023.0+023801     6018       0       1
               J152235.0+032516     4939       0       1
               J152250.0+021739     6325       0       1
               J152255.0+020932     5848       0       1
               J152749.7+290620     7594       4       3
               J152807.0+025513     5829       0       1
               J152819.0-092036     5219       0       1
               J152833.0+034443     5483       0       1
               J154507.4+282812     5938       0       1
               J154714.0+501913     6081       0       1
               J155158.0+151416     5889       0       1
               J160858.0+362927     5146       0       1
               J160906.0+551820     5983       0       1
               J161441.0+335130     5526      14      12
               J161441.0+335131     5508      11       3
               J161832.0-044033     5314       0       1
               J162024.6+520221     7658       0       1
               J162743.6+210352     5213     129       2
               J164117.2+313610     5875       7       3
               J170924.5-212347     5755       0       1
               J173939.0+371142     5856       0       1
               J180351.5+442001     5310       0       1
               J180914.0+440026     5729       0       1
               J180939.0+382751     4889       0       1
               J181408.4+041342     4640      22       2
               J181613.9+043403     5378       0       1
               J181614.0+043403     5316       0       1
               J181735.0+084136     5438       0       1
               J181822.0+071555     5041       0       1
               J181835.0+040944     5220       0       1
               J181928.0+061822     5255       0       1
               J182147.0+090946     4928       0       1
               J182241.0+084705     5215       0       1
               J182359.8-022817     5164       0       1
               J182445.2+071353     7176       0       1
               J182620.0+082818     5278       0       1
               J182622.0+085215     5331       0       1
               J182652.9+062525     7319       0       1
               J182712.3+001150     6238       7       2
               J182954.0+083148     5033       0       1
               J183126.5+062737     7536       0       1
               J183307.0+035723     5434       0       1
               J183307.2+035723     5378       0       1
               J183534.0+042701     5394       0       1
               J183655.0+384647     7753      22       5
               J183711.0+435915     6152       0       1
               J183728.0+283034     6031       0       1
               J183829.0+055853     5379       0       1
               J183945.0+051217     5282       0       1
               J184953.0+441903     5875       0       1
               J185113.7-080037     4753       0       1
               J185206.6-090458     6957       0       1
               J185207.9-071531     6990       0       1
               J185305.7+075308     7418       0       1
               J185428.0-055728     5404       0       1
               J185847.8+135409     7541       0       1
               J190250.3+014619     5126       0       1
               J190525.0+141836     7575      15       5
               J192415.0+071124     6549       0       1
               J192510.0+424657     6236       0       1
               J192510.0+424740     7002       0       1
               J192513.0+424733     6990       0       1
               J192517.0+424728     6910       0       1
               J192518.0+424624     6442       0       1
               J192520.0+424639     6942       0       1
               J192520.0+424640     7137       0       1
               J192520.0+424643     7114       0       1
               J192520.0+424646     7085       0       1
               J192520.0+424647     7052       0       1
               J192520.0+424651     7015       0       1
               J192520.0+424656     6922       0       1
               J192520.0+424700     6771       0       1
               J192520.0+424703     6700       0       1
               J192520.0+424706     6685       0       1
               J192520.0+424708     6616       0       1
               J192520.0+424709     6666       0       1
               J192520.0+424711     6592       0       1
               J192520.0+424717     6551       0       1
               J192521.0+424723     6648     190       2
               J192521.0+424729     6482       0       1
               J192521.0+424731     6445       0       1
               J192521.0+424739     6423       0       1
               J192522.0+424835     6583       0       1
               J192530.0+424727     6724     298      13
               J192532.8+424731     6347      86       6
               J193329.0+331154     5716      12       5
               J193627.0+501314     6690       0       1
               J193911.6+052352     6331       0       1
              J194625.0+334339A     6378       2       3
               J195206.0+435949     5767       0       1
               J195948.0-095710     5930       0       1
               J200251.0+032025     3775       0       1
               J200303.0+435955     5471       0       1
               J203025.3+274958     6109       0       1
               J204737.8+125910     5908       0       1
               J210137.1+485117     7705       0       1
               J210903.0-152906     5708       0       1
               J213443.0+121655     6232       0       1
               J215710.0+440039     6050       0       1
               J220500.0+090621     5297       0       1
               J220931.0+350832     6080       0       1
               J222112.0+081304     6363       0       1
               J222819.0+121606     5281       0       1
               J222934.7+522325     5626       0       1
               J223131.0+501826     7594       0       1
               J223438.4-012841     4059       0       1
               J223623.0+111606     6201       0       1
               J223916.0+390301     5932       4       3
               J224620.0+495941     5287       0       1
               J224644.6-110841     6223       0       1
               J225242.0-141334     5651       0       1
               J225726.9+204603     5799       0       1
               J230127.0+204630     5785       0       1
               J230522.0+435916     5994       0       1
               J230526.6+211053     5850       0       1
               J230746.7+121634     5669       0       1
               J231550.0+101926     5765       0       1
               J231647.0+440017     6165       0       1
               J231701.0+302655     4380       0       1
               J232618.0+435952     5991       0       1
               J233129.0+440016     5181       0       1
               J233533.0+435957     5758       0       1
               J233710.0+435959     5947       0       1
               J233800.0+485858     5810       0       1
               J234203.0+490008     5773       0       1
               J234326.9+580449     5659       0       1
               J234337.0+440034     5638       0       1
               J234656.0+192822     6234       0       1
               J235849.0+322255     6344       0       1
                        JUPITER     5741       0       1
                             K0     5383     377       4
                          K1III     5198       0       1
                             K2     5198       0       1
                           K2II     5016       0       1
                             K5     4844       0       1
                          K7IIA     4187       0       1
                        LKCA_19     4539       0       1
             LS5039(CIEL_ESSAI)     5636       0       1
                        LS_5039     5414       0       1
                           MARS     5740       4       8
                          METIS     5768      16       2
                           MOON     5751      43      30
                        NGC1514     7151      15       2
                      NLTT45435     5531       1       2
                      NLTT8789A     6295       0       1
             OKE_1990,AJ99,1621     5941       0       1
                         PI_AQR     5479       0       1
                     POSE_BIDON     5787       0       1
                         QY_SGE     3445       0       1
                 RXJ0427.1+1812     5725       0       1
                           S170     5811       0       1
                      SAO012525     5587       0       1
                      SAO033841     6496       0       1
                      SAO058067     5968      21       4
                            SUN     5515     112       2
                          SVMON     5557       0       1
                    SWASP035010     6049       0       1
                     THETA2_TAU     7503      14       3
                TYC0080-01019-1     5058       0       1
                TYC0444-02539-1     5163       0       1
                TYC0454-00379-1     5327       0       1
                TYC0455-00136-1     5051       0       1
                TYC0455-00950-1     5234       0       1
                TYC0455-00955-1     5267       0       1
                TYC0455-01014-1     5364       0       1
                TYC0455-01170-1     5270       0       1
                TYC0458-00312-1     5364       0       1
                 TYC0572-0382-1     5316       0       1
                 TYC0573-0566-1     5916       0       1
                 TYC0580-0054-1     5177       0       1
                 TYC0584-0343-1     5221       0       1
                 TYC0734-0202-1     5276       0       1
                TYC0775-00997-1     5375       0       1
                TYC0776-00589-1     5832       0       1
                TYC0857-00696-1     5215       0       1
                TYC1024-03028-1     5309       0       1
                 TYC1148-1244-1     5671       0       1
                TYC1215-01096-1     5306       0       1
                TYC1230-01259-1     5338       0       1
                TYC1280-00681-1     5257       0       1
                TYC1324-00663-1     6048       0       1
                TYC1442-01160-1     5363       0       1
                TYC1443-00873-1     5254       0       1
                TYC1445-01697-1     5240       0       1
                TYC1446-00125-1     5317       0       1
                TYC1446-00231-1     5065       0       1
                TYC1446-00336-1     4969       0       1
                TYC1448-01391-1     5134       0       1
                TYC1449-00084-1     5252       0       1
                TYC1453-00835-1     5054       0       1
                TYC1454-00412-1     5266       0       1
                TYC1454-00479-1     5184       0       1
                TYC1455-00051-1     5356       0       1
                TYC1456-00319-1     5191       0       1
                TYC1457-00303-1     5110       0       1
                TYC1457-00638-1     5171       0       1
                TYC1457-00944-1     5126       0       1
                TYC1457-00986-1     5250       0       1
                TYC1461-00774-1     5233       3       2
                TYC1461-01073-1     4975       0       1
                TYC1461-01085-1     5219       0       1
                TYC1462-00257-1     5099       0       1
                TYC1462-00661-1     5124       0       1
                TYC1463-00343-1     5190       0       1
                TYC1463-00506-1     5101       0       1
                TYC1464-00011-1     5208       0       1
                TYC1464-00046-1     5211       0       1
                TYC1464-00138-1     5139       0       1
                TYC1464-00806-1     5268       0       1
                TYC1464-00943-1     5082       0       1
                TYC1465-00427-1     5251       0       1
                TYC1465-00643-1     4796       0       1
                TYC1466-00038-1     5088       0       1
                TYC1466-00495-1     5276       0       1
                TYC1466-00767-1     4908       0       1
                TYC1466-00985-1     5275       0       1
                TYC1470-00064-1     5273       0       1
                TYC1470-00224-1     5128       0       1
                TYC1470-00277-1     5217       0       1
                TYC1470-00719-1     5307       0       1
                TYC1471-00303-1     4960       0       1
                TYC1473-00707-1     5084       0       1
                TYC1473-01051-1     5218       0       1
                TYC1474-00814-1     5011       0       1
                TYC1474-00996-1     5116       0       1
                 TYC1689-0910-1     5204       0       1
                 TYC1695-0198-1     5810       0       1
                 TYC1705-0265-1     5077       0       1
                 TYC1711-1440-1     5493     390       6
                TYC1844-00185-1     4782       0       1
                TYC1984-01645-1     5311       0       1
                TYC1986-00264-1     5507       0       1
                TYC1986-01358-1     5315       0       1
                TYC1987-00330-1     5165       0       1
                TYC1987-01337-1     5284       0       1
                TYC1987-01632-1     5285       0       1
                TYC1987-01888-1     5109       0       1
                TYC1989-00257-1     5239       0       1
                TYC1989-00361-1     5314       0       1
                TYC1990-03599-1     5359      10       2
                TYC1991-00311-1     5312       0       1
                TYC1991-00778-1     6219       0       1
                TYC1993-01819-1     5034       0       1
                TYC1993-01940-1     5142       0       1
                TYC1993-01985-1     5243       0       1
                TYC1993-02013-1     5169       0       1
                TYC1993-02051-1     5088       0       1
                TYC1993-02746-1     5185       0       1
                TYC1993-02845-1     5180       0       1
                TYC1994-00228-1     5063       0       1
                TYC1994-00459-1     5185       0       1
                TYC1994-00730-1     5225       0       1
                TYC1994-00957-1     5334       0       1
                TYC1994-01003-1     5034       0       1
                TYC1994-01257-1     5129       0       1
                TYC1995-00141-1     5257       0       1
                TYC1995-00232-1     5221       0       1
                TYC1995-00270-1     5213       0       1
                TYC1995-00430-1     5341       0       1
                TYC1995-01356-1     5159       0       1
                TYC1995-01867-1     5446       0       1
                TYC1995-02372-1     5203       0       1
                TYC1995-02531-1     4215       0       1
                TYC1996-00233-1     5054       0       1
                TYC1996-00432-1     5177       0       1
                TYC1996-00489-1     5003       0       1
                TYC1996-00649-1     5050       0       1
                TYC1996-00721-1     5010       0       1
                TYC1996-01268-1     5181       0       1
                TYC1996-01282-1     5321       0       1
                TYC1996-01401-1     5287       0       1
                TYC1996-01920-1     5243       0       1
                TYC1997-00006-1     5183       0       1
                TYC1997-00228-1     4646       0       1
                TYC1997-00774-1     4947       0       1
                TYC1998-00169-1     5050       0       1
                TYC1998-00397-1     5193       0       1
                TYC1998-00523-1     5228       0       1
                TYC1999-00223-1     5170       0       1
                TYC1999-00294-1     5004       0       1
                TYC1999-00353-1     5198       0       1
                TYC1999-00708-1     5278       0       1
                TYC1999-00724-1     5365       0       1
                TYC2000-01015-1     5253       0       1
                TYC2002-00405-1     5079       0       1
                TYC2002-00435-1     5107       0       1
                TYC2003-00146-1     5160       0       1
                TYC2003-00368-1     5218       0       1
                TYC2003-00434-1     4701       0       1
                TYC2004-00008-1     5180       0       1
                TYC2004-00702-1     4830       0       1
                TYC2004-00969-1     5249      20       2
                 TYC2004-1064-1     5454       0       1
                 TYC2004-1312-1     6069       0       1
                TYC2005-00523-1     5234       0       1
                TYC2006-00003-1     4890       0       1
                TYC2006-00059-1     5347       0       1
                TYC2006-00061-1     5143       0       1
                TYC2006-00231-1     5099       0       1
                TYC2007-01025-1     5190       0       1
                TYC2007-01167-1     5305       0       1
                TYC2007-01179-1     5283       0       1
                TYC2007-01215-1     5199      35       2
                TYC2009-00109-1     5083       0       1
                TYC2009-00770-1     5134       0       1
                TYC2009-00784-1     6360       0       1
                TYC2009-00947-1     5073       0       1
                TYC2009-00984-1     5274       0       1
                TYC2010-00396-1     5048       0       1
                TYC2010-01183-1     5348       0       1
                TYC2010-01190-1     5001       0       1
                TYC2011-01188-1     5036       0       1
                TYC2012-00264-1     5195       0       1
                TYC2012-00293-1     5285       0       1
                TYC2012-00785-1     4782       0       1
                TYC2012-00944-1     5270       0       1
                TYC2013-00218-1     5140       0       1
                TYC2013-00537-1     5147       0       1
                TYC2014-00809-1     5164       0       1
                 TYC2197-1430-1     5144       0       1
                 TYC2206-1706-1     5929       0       1
                 TYC2486-1699-1     4608       0       1
                TYC2524-01735-1     5272       0       1
                TYC2527-00361-1     5186       0       1
                TYC2528-01925-1     5239       0       1
                TYC2529-00842-1     5254       0       2
                TYC2530-01996-1     5102       0       1
                TYC2531-00409-1     5178       0       1
                TYC2531-01541-1     5135       0       1
                TYC2532-00687-1     5241       0       1
                TYC2532-01198-1     5160       0       1
                TYC2532-01287-1     5058       0       1
                TYC2532-01679-1     5268       0       1
                TYC2533-00461-1     5177       0       1
                TYC2533-00734-1     5151       0       1
                TYC2533-00972-1     5142       0       1
                TYC2533-01313-1     5140       0       1
                TYC2534-01762-1     4975       0       1
                TYC2536-00512-1     5178       0       1
                TYC2536-00856-1     5291       0       1
                TYC2536-00950-1     5273       0       1
                TYC2536-01115-1     5302       0       1
                TYC2537-00301-1     5301       0       1
                TYC2537-00607-1     5230       0       1
                TYC2537-01128-1     5256       0       1
                TYC2537-01158-1     5252       0       1
                TYC2538-00299-1     5518       0       1
                TYC2538-00525-1     5085       0       1
                TYC2538-00688-1     4939       0       1
                TYC2538-01005-1     5253       0       1
                TYC2539-00228-1     5218       0       1
                TYC2539-00814-1     5138       0       1
                TYC2540-00100-1     5158       0       1
                TYC2540-00646-1     5246       0       1
                TYC2541-00428-1     5124      22       2
                TYC2541-00666-1     5239       0       1
                TYC2541-00819-1     4905       0       1
                TYC2542-00169-1     5089       0       1
                TYC2542-00395-1     5227       0       1
                TYC2543-00194-1     5259       0       1
                TYC2543-00729-1     5032       0       1
                TYC2543-01013-1     5199       0       1
                TYC2543-01138-1     5177       0       1
                TYC2544-00008-1     5015       0       1
                TYC2544-00308-1     5212       0       1
                TYC2544-00331-1     5261       0       1
                TYC2544-01113-1     5167       0       1
                TYC2545-00522-1     5268       0       1
                TYC2545-00910-1     5361       0       1
                TYC2546-00882-1     5171       0       1
                TYC2547-00716-1     4851       0       1
                TYC2548-00067-1     5174       0       1
                TYC2548-00269-1     5171       0       1
                TYC2548-00383-1     5255       0       1
                TYC2548-00388-1     5184       0       1
                TYC2548-00418-1     5133       0       1
                TYC2548-00458-1     5207       0       1
                TYC2549-00823-1     5142       0       1
                TYC2550-00625-1     5179       0       1
                TYC2550-00752-1     5379       0       1
                TYC2550-00934-1     5218       0       1
                 TYC2672-1441-1     4704       0       1
                 TYC2676-1457-1     5853       0       1
                 TYC2694-1627-1     5668       0       1
                 TYC2697-0941-1     4964       0       1
                 TYC2706-0022-1     5147       0       1
                 TYC2712-2338-1     5955       0       1
                 TYC2718-0320-1     4780       0       1
                 TYC2719-2054-1     5866       0       1
                 TYC2932-0337-1     7435       0       1
                 TYC3002-0530-1     6019       0       1
                TYC3017-00541-1     5889       0       1
                TYC3018-00276-1     5154       0       1
                TYC3018-01196-1     5050       0       1
                TYC3022-00082-1     5336       0       1
                TYC3022-00678-1     5237       0       1
                TYC3024-00077-1     5998       0       1
                TYC3025-00343-1     5169       0       1
                TYC3025-01198-1     5188       0       1
                 TYC3181-0914-1     5744       0       1
                 TYC3181-1403-1     4972       0       1
                TYC3333-01738-1     4307       0       1
                 TYC3333-0811-1     7435      38      11
                 TYC3436-1421-1     5909      84       5
                 TYC3589-3858-1     5507       0       1
                 TYC3698-1850-1     6433      83       7
                TYC4698-00932-1     5843       0       1
                TYC4730-00725-1     5894       0       1
                 TYC5242-0383-1     5405       0       1
                 TYC5259-0329-1     5591       0       1
                 TYC5702-1197-1     5540       0       1
                          VESTA     5750      25       3
                         YZ_AUR     5314       0       1
                        ZETAPER     5571       0       3

